Self-assembly and entropic effects in pear-shaped colloid systems: II. Depletion attraction of pear-shaped particles in a hard sphere solvent

We consider depletion effects of a pear-shaped colloidal particle in a hard-sphere solvent, for two different model realisations of the pear-shaped colloidal particle. The two models are the pear hard Gaussian overlap (PHGO) particles and the hard pears of revolution (HPR). The motivation for this study is to provide a microscopic understanding for the substantially different mesoscopic self-assembly properties of these pear-shaped colloids, in dense suspensions, that have been reported in the first part of this series. This is done by determining the differing depletion attraction via MC simulations of PHGO and HPR particles in a pool of a hard spherical solvent and comparing them with excluded volume calculations of numerically obtained ideal configurations on the microscopic level. While the HPR model behaves as predicted by the analysis of excluded volumes, the PHGO model showcases a preference for splay between neighbouring particles, which can be attributed to the special non-additive characteristics of the PHGO contact function. Lastly, we propose a potentially experimentally realisable pear-shaped particle model, the non-additive hard pear of revolution (NAHPR) model, which is based on the HPR model but also features non-additive traits similar to those of PHGO particles to mimic their depletion behaviour.

==> images/Analysis_Nc2_Ns1498_Vr0.08_rho0.45.dat <==
-2 0
-1.96 0
-1.92 0
-1.88 0
-1.84 0
-1.8 0
-1.76 0
-1.72 0
-1.68 0
-1.64 0
-1.6 0
-1.56 0
-1.52 0
-1.48 0
-1.44 0
-1.4 0
-1.36 0
-1.32 0
-1.28 0
-1.24 0
-1.2 0
-1.16 0
-1.12 0
-1.08 0
-1.04 0
-1 0
-0.96 0
-0.92 0
-0.88 0
-0.84 5
-0.8 5
-0.76 11
-0.72 12
-0.68 10
-0.64 29
-0.6 23
-0.56 14
-0.52 31
-0.48 29
-0.44 35
-0.4 50
-0.36 41
-0.32 44
-0.28 64
-0.24 58
-0.2 54
-0.16 51
-0.12 68
-0.08 62
-0.04 52
0 51
0.04 48
0.08 39
0.12 38
0.16 33
0.2 35
0.24 22
0.28 21
0.32 22
0.36 12
0.4 19
0.44 23
0.48 25
0.52 24
0.56 18
0.6 14
0.64 9
0.68 9
0.72 12
0.76 8
0.8 12
0.84 7
0.88 7
0.92 4
0.96 4
1 5
1.04 6
1.08 1
1.12 1
1.16 3
1.2 3
1.24 2
1.28 0
1.32 0
1.36 1
1.4 3
1.44 0
1.48 0
1.52 0
1.56 0
1.6 0
1.64 0
1.68 0
1.72 0
1.76 0
1.8 0
1.84 0
1.88 0
1.92 0
1.96 0


==> images/Bezier3-3.8.txt <==
x,y
0,-1.5
0.00937971,-1.49985
0.0281282,-1.49868
0.0468454,-1.49633
0.0655106,-1.4928
0.0841027,-1.48809
0.102601,-1.48221
0.120985,-1.47515
0.139233,-1.46692
0.157325,-1.45751
0.17524,-1.44692
0.192957,-1.43515
0.210455,-1.42221
0.227713,-1.4081
0.244711,-1.39281
0.261427,-1.37634
0.277841,-1.35869
0.293933,-1.33987
0.30968,-1.31987
0.325062,-1.2987
0.340059,-1.27635
0.35465,-1.25282
0.368813,-1.22812
0.382528,-1.20224
0.395774,-1.17518
0.408531,-1.14695
0.420776,-1.11754
0.432491,-1.08695
0.443653,-1.05519
0.454241,-1.02225
0.464236,-0.988141
0.473616,-0.95285
0.48236,-0.916383
0.490448,-0.87874
0.497858,-0.83992
0.504571,-0.799924
0.510564,-0.758752
0.515817,-0.716403
0.520309,-0.672878
0.52402,-0.628176
0.526929,-0.582299
0.529014,-0.535244
0.530255,-0.487014
0.530631,-0.437607
0.530122,-0.387024
0.528705,-0.335264
0.526362,-0.282328
0.52307,-0.228216
0.518808,-0.172927
0.513557,-0.116463
0.507295,-0.0588212
0.5,0
0.492122,0.0588178
0.484122,0.116459
0.476004,0.172924
0.467769,0.228213
0.45942,0.282325
0.45096,0.335261
0.44239,0.387021
0.433714,0.437604
0.424934,0.487011
0.416052,0.535242
0.40707,0.582296
0.397992,0.628174
0.388819,0.672875
0.379554,0.716401
0.3702,0.758749
0.360759,0.799922
0.351233,0.839918
0.341625,0.878738
0.331938,0.916381
0.322173,0.952848
0.312333,0.988139
0.302421,1.02225
0.292439,1.05519
0.28239,1.08695
0.272275,1.11754
0.262099,1.14695
0.251862,1.17518
0.241567,1.20224
0.231217,1.22812
0.220815,1.25282
0.210362,1.27635
0.199862,1.2987
0.189316,1.31987
0.178727,1.33987
0.168098,1.35869
0.157431,1.37634
0.146728,1.39281
0.135992,1.4081
0.125225,1.42221
0.114431,1.43515
0.10361,1.44692
0.0927663,1.45751
0.0819017,1.46692
0.0710187,1.47515
0.0601197,1.48221
0.0492073,1.48809
0.0382838,1.4928
0.0273517,1.49633
0.0164135,1.49868
0.00547165,1.49985
0,1.5


==> images/BezierD.txt <==
x,y
2.98023e-08,-1.5
0.00997493,-1.49945
0.0199498,-1.49891
0.0299232,-1.49835
0.0398042,-1.49687
0.0496852,-1.4954
0.05956,-1.4939
0.0692549,-1.49149
0.0789498,-1.48908
0.0886312,-1.48663
0.098059,-1.48332
0.107487,-1.48002
0.116893,-1.47666
0.126004,-1.47257
0.135116,-1.46847
0.144195,-1.46431
0.152936,-1.45947
0.161677,-1.45464
0.17038,-1.44974
0.178738,-1.44426
0.187095,-1.43879
0.195405,-1.43325
0.20335,-1.4272
0.211296,-1.42114
0.219189,-1.41502
0.22674,-1.40848
0.234291,-1.40194
0.241782,-1.39533
0.248934,-1.38836
0.256087,-1.38139
0.263172,-1.37435
0.269923,-1.36698
0.276675,-1.35962
0.283356,-1.3522
0.289727,-1.3445
0.296097,-1.33681
0.302177,-1.32891
0.307086,-1.32021
0.311996,-1.31151
0.315074,-1.30238
0.31454,-1.29241
0.314006,-1.28243
0.313614,-1.27245
0.313483,-1.26246
0.313352,-1.25247
0.313357,-1.24248
0.313595,-1.2325
0.313834,-1.22251
0.314205,-1.21253
0.31479,-1.20255
0.315375,-1.19258
0.31609,-1.18262
0.317,-1.17267
0.317909,-1.16272
0.318945,-1.15279
0.320158,-1.14287
0.321371,-1.13296
0.322707,-1.12306
0.324205,-1.11318
0.325702,-1.1033
0.327319,-1.09345
0.329083,-1.08361
0.330847,-1.07378
0.332727,-1.06397
0.334742,-1.05418
0.336756,-1.0444
0.338882,-1.03464
0.341128,-1.02491
0.343375,-1.01517
0.345728,-1.00546
0.34819,-0.995782
0.350652,-0.9861
0.353218,-0.976445
0.355881,-0.966817
0.358545,-0.957189
0.361313,-0.947591
0.364174,-0.938019
0.367034,-0.928448
0.370015,-0.918914
0.373098,-0.909412
0.376181,-0.899909
0.379358,-0.890438
0.38261,-0.880993
0.385862,-0.871547
0.389202,-0.862133
0.39261,-0.852742
0.396017,-0.843351
0.399511,-0.833992
0.403065,-0.824656
0.406619,-0.81532
0.410284,-0.806027
0.414022,-0.796763
0.41776,-0.787499
0.421591,-0.778273
0.425478,-0.76907
0.429366,-0.759868
0.433329,-0.750698
0.437335,-0.741547
0.441341,-0.732395
0.44543,-0.723281
0.449563,-0.714186
0.453697,-0.705091
0.457943,-0.696049
0.462246,-0.687034
0.466548,-0.678018
0.470917,-0.669034
0.475316,-0.660065
0.479715,-0.651095
0.484183,-0.642161
0.488683,-0.633242
0.493182,-0.624322
0.497796,-0.615462
0.502458,-0.606627
0.507119,-0.597791
0.511837,-0.588985
0.516575,-0.580191
0.521314,-0.571396
0.524122,-0.561886
0.526268,-0.552129
0.528414,-0.542372
0.529013,-0.532425
0.529304,-0.522439
0.529595,-0.512454
0.529825,-0.502466
0.530044,-0.492479
0.530263,-0.482492
0.530361,-0.472502
0.530439,-0.462513
0.530517,-0.452523
0.53051,-0.442533
0.530491,-0.432543
0.530471,-0.422554
0.530379,-0.412564
0.530278,-0.402575
0.530178,-0.392586
0.529944,-0.382598
0.529698,-0.372611
0.529452,-0.362625
0.529158,-0.352639
0.52886,-0.342654
0.528563,-0.332668
0.528135,-0.322688
0.5277,-0.312707
0.527265,-0.302727
0.526771,-0.292749
0.526275,-0.282772
0.525779,-0.272794
0.525175,-0.262823
0.524568,-0.252851
0.523962,-0.24288
0.523274,-0.232914
0.522585,-0.222948
0.521896,-0.212982
0.521128,-0.203021
0.52036,-0.193061
0.51959,-0.183101
0.51872,-0.173149
0.51785,-0.163197
0.516978,-0.153245
0.516053,-0.143298
0.515128,-0.133351
0.514197,-0.123405
0.513157,-0.113469
0.512116,-0.103534
0.511073,-0.0935988
0.509995,-0.0836674
0.508916,-0.073736
0.507827,-0.0638057
0.506626,-0.0538882
0.505426,-0.0439706
0.504223,-0.0340534
0.502994,-0.0241395
0.501764,-0.0142257
0.500526,-0.00431286
0.499217,0.00559087
0.497909,0.0154947
0.496598,0.025398
0.495272,0.0352994
0.493945,0.0452009
0.492613,0.0551014
0.491248,0.0649978
0.489884,0.0748941
0.488517,0.08479
0.487143,0.0946849
0.485768,0.10458
0.484386,0.114473
0.482972,0.124363
0.481558,0.134252
0.480142,0.144141
0.478717,0.154029
0.477292,0.163917
0.475859,0.173803
0.474392,0.183684
0.472926,0.193566
0.471457,0.203447
0.46998,0.213328
0.468503,0.223208
0.467016,0.233086
0.465493,0.242959
0.46397,0.252832
0.462444,0.262705
0.460908,0.272576
0.459371,0.282447
0.457824,0.292316
0.456247,0.302181
0.45467,0.312046
0.453087,0.321909
0.451485,0.33177
0.449884,0.34163
0.448273,0.351489
0.446641,0.361345
0.44501,0.371201
0.443365,0.381055
0.441694,0.390904
0.440023,0.400753
0.438345,0.410601
0.436654,0.420446
0.434962,0.430292
0.433252,0.440134
0.431509,0.449971
0.429765,0.459808
0.428014,0.469643
0.426248,0.479475
0.424483,0.489308
0.422701,0.499137
0.420891,0.508962
0.419082,0.518787
0.417257,0.528608
0.415406,0.538425
0.413556,0.548242
0.411696,0.558057
0.40982,0.56787
0.407945,0.577682
0.406043,0.587489
0.404103,0.597289
0.402164,0.607089
0.400211,0.616885
0.39824,0.626679
0.396268,0.636472
0.39428,0.646262
0.392271,0.656048
0.390262,0.665834
0.388222,0.675613
0.386147,0.685385
0.384073,0.695157
0.38198,0.704926
0.379867,0.714689
0.377754,0.724453
0.37562,0.734213
0.373465,0.743967
0.371311,0.753722
0.369116,0.763468
0.366884,0.773205
0.364652,0.782943
0.362395,0.792674
0.360115,0.8024
0.357836,0.812126
0.355527,0.821846
0.353196,0.83156
0.350864,0.841274
0.348494,0.850979
0.346095,0.860676
0.343695,0.870374
0.341251,0.88006
0.338774,0.889738
0.336298,0.899416
0.333783,0.909084
0.331241,0.918745
0.3287,0.928406
0.326115,0.938056
0.323503,0.947698
0.320891,0.95734
0.318229,0.966969
0.315537,0.976589
0.312845,0.98621
0.310094,0.995813
0.30731,1.00541
0.304527,1.015
0.301678,1.02458
0.298796,1.03414
0.295914,1.04371
0.292966,1.05325
0.289987,1.06279
0.287007,1.07232
0.283954,1.08183
0.280868,1.09133
0.277782,1.10084
0.274614,1.11031
0.271411,1.11977
0.268208,1.12923
0.264912,1.13867
0.261581,1.14808
0.25825,1.1575
0.254814,1.16688
0.251341,1.17625
0.247868,1.18562
0.244278,1.19494
0.240649,1.20424
0.23702,1.21355
0.233258,1.22281
0.229456,1.23204
0.225654,1.24128
0.221701,1.25046
0.217707,1.25961
0.213713,1.26877
0.20954,1.27785
0.205323,1.2869
0.201105,1.29596
0.196676,1.30491
0.192199,1.31384
0.187722,1.32277
0.183003,1.33158
0.178235,1.34036
0.173467,1.34913
0.16841,1.35775
0.163301,1.36633
0.158193,1.37492
0.152728,1.38328
0.147208,1.3916
0.141687,1.39993
0.13573,1.40795
0.129713,1.41592
0.123696,1.4239
0.117136,1.43143
0.110512,1.43891
0.103888,1.44638
0.0965865,1.45319
0.0892193,1.45994
0.0818525,1.46669
0.0736655,1.4724
0.0654178,1.47804
0.0571697,1.48368
0.0480144,1.48765
0.0388125,1.49154
0.0296107,1.49543
0.0197521,1.49699
0.00987619,1.4985
2.98023e-08,1.5


==> images/BezierH.txt <==
x,y
0,-1.5 
0.00997031,-1.49945 
0.0199406,-1.49891 
0.0299095,-1.49834 
0.0397871,-1.49688 
0.0496634,-1.49541 
0.0595326,-1.49389 
0.0692274,-1.4915 
0.0789175,-1.48909 
0.088591,-1.48661 
0.0980227,-1.48334 
0.107446,-1.48003 
0.116842,-1.47665 
0.125961,-1.47259 
0.135067,-1.46849 
0.144132,-1.4643 
0.152886,-1.4595 
0.161622,-1.45466 
0.170308,-1.44974 
0.178681,-1.4443 
0.187034,-1.43883 
0.195324,-1.43326 
0.20329,-1.42724 
0.211229,-1.42119 
0.219102,-1.41504 
0.226675,-1.40854 
0.234219,-1.40199 
0.239143,-1.39331 
0.244041,-1.38461 
0.248939,-1.37591 
0.253837,-1.36721 
0.258736,-1.35851 
0.263634,-1.34981 
0.268532,-1.34111 
0.27343,-1.33241 
0.278329,-1.3237 
0.283227,-1.315 
0.288014,-1.30625 
0.291912,-1.29705 
0.295808,-1.28786 
0.299706,-1.27867 
0.303603,-1.26947 
0.3075,-1.26028 
0.311397,-1.25109 
0.315294,-1.24189 
0.319191,-1.2327 
0.323088,-1.22351 
0.326985,-1.21431 
0.330882,-1.20512 
0.334779,-1.19593 
0.338676,-1.18673 
0.342573,-1.17754 
0.34647,-1.16835 
0.350367,-1.15915 
0.354242,-1.14995 
0.357907,-1.14067 
0.360913,-1.13115 
0.36392,-1.12162 
0.366927,-1.1121 
0.369933,-1.10258 
0.37294,-1.09306 
0.375947,-1.08354 
0.378952,-1.07401 
0.38194,-1.06449 
0.384846,-1.05493 
0.387544,-1.04532 
0.390042,-1.03565 
0.392541,-1.02599 
0.395039,-1.01632 
0.397538,-1.00665 
0.400037,-0.996982 
0.402535,-0.987315 
0.405034,-0.977647 
0.407532,-0.96798 
0.410031,-0.958312 
0.41253,-0.948645 
0.415028,-0.938977 
0.417527,-0.92931 
0.420024,-0.919642 
0.422516,-0.909973 
0.424971,-0.900294 
0.42731,-0.890587 
0.429453,-0.880835 
0.431467,-0.871055 
0.433481,-0.861275 
0.435494,-0.851494 
0.437508,-0.841715 
0.439522,-0.831935 
0.441536,-0.822155 
0.44355,-0.812374 
0.445564,-0.802594 
0.447577,-0.792814 
0.449591,-0.783034 
0.451605,-0.773254 
0.453619,-0.763474 
0.455632,-0.753694 
0.457646,-0.743914 
0.45966,-0.734135 
0.461674,-0.724354 
0.463688,-0.714574 
0.465701,-0.704794 
0.467715,-0.695014 
0.469729,-0.685234 
0.471743,-0.675454 
0.473756,-0.665674 
0.47577,-0.655895 
0.477784,-0.646115 
0.479798,-0.636334 
0.481812,-0.626554 
0.483825,-0.616774 
0.485839,-0.606994 
0.487853,-0.597214 
0.489867,-0.587434 
0.491881,-0.577654 
0.493894,-0.567874 
0.495908,-0.558094 
0.497922,-0.548314 
0.499936,-0.538534 
0.501949,-0.528754 
0.503963,-0.518974 
0.505977,-0.509194 
0.507991,-0.499414 
0.510004,-0.489634 
0.512018,-0.479854 
0.514032,-0.470074 
0.516046,-0.460294 
0.51806,-0.450514 
0.520073,-0.440734 
0.522087,-0.430954 
0.524099,-0.421174 
0.526092,-0.41139 
0.52796,-0.401581 
0.529351,-0.391697 
0.529834,-0.381725 
0.529673,-0.371741 
0.529412,-0.361759 
0.529129,-0.351778 
0.528824,-0.341797 
0.528487,-0.331818 
0.528094,-0.32184 
0.527659,-0.311865 
0.527206,-0.30189 
0.526727,-0.291916 
0.526225,-0.281944 
0.525697,-0.271972 
0.525122,-0.262004 
0.524513,-0.252037 
0.523882,-0.242072 
0.523216,-0.232109 
0.522524,-0.222148 
0.521812,-0.212188 
0.521065,-0.202231 
0.520292,-0.192276 
0.519494,-0.182322 
0.518651,-0.172373 
0.517779,-0.162426 
0.516892,-0.15248 
0.515981,-0.142537 
0.515049,-0.132595 
0.51409,-0.122656 
0.513078,-0.112722 
0.512036,-0.102792 
0.510984,-0.0928619 
0.509914,-0.0829343 
0.508827,-0.0730085 
0.507711,-0.0630859 
0.506539,-0.0531695 
0.505337,-0.0432569 
0.504129,-0.0333453 
0.502906,-0.0234353 
0.501671,-0.0135268 
0.500416,-0.00362088 
0.499126,0.00628066 
0.497817,0.0161798 
0.496503,0.026078 
0.49518,0.0359752 
0.493851,0.0458715 
0.492513,0.0557667 
0.491157,0.0656594 
0.489792,0.0755508 
0.488425,0.0854419 
0.487052,0.0953322 
0.485675,0.105222 
0.484287,0.11511 
0.482881,0.124996 
0.481467,0.134881 
0.48005,0.144765 
0.478627,0.154648 
0.477199,0.16453 
0.47576,0.174411 
0.474302,0.18429 
0.472836,0.194166 
0.471366,0.204043 
0.469891,0.213918 
0.468411,0.223793 
0.466918,0.233666 
0.465404,0.243536 
0.463881,0.253404 
0.462353,0.263272 
0.460819,0.273139 
0.45928,0.283005 
0.457728,0.292868 
0.456159,0.302729 
0.454581,0.312589 
0.452995,0.322448 
0.451398,0.332305 
0.449794,0.34216 
0.448181,0.352014 
0.446554,0.361866 
0.44492,0.371716 
0.443273,0.381565 
0.441608,0.39141 
0.439936,0.401254 
0.438257,0.411097 
0.436568,0.420938 
0.434872,0.430779 
0.433159,0.440616 
0.431424,0.450449 
0.429679,0.46028 
0.427927,0.470111 
0.426164,0.479939 
0.424395,0.489766 
0.422611,0.499591 
0.420808,0.509412 
0.418995,0.519232 
0.417168,0.529048 
0.415324,0.538861 
0.413472,0.548673 
0.411611,0.558484 
0.409739,0.568292 
0.407857,0.578098 
0.405954,0.5879 
0.404022,0.597697 
0.40208,0.607491 
0.400127,0.617284 
0.39816,0.627073 
0.396185,0.636861 
0.394197,0.646646 
0.392192,0.656428 
0.390176,0.666207 
0.388137,0.675982 
0.386069,0.685751 
0.383992,0.695517 
0.381899,0.705281 
0.37979,0.715041 
0.377674,0.724799 
0.375541,0.734554 
0.37339,0.744305 
0.371228,0.754053 
0.369034,0.763794 
0.366809,0.773529 
0.364573,0.78326 
0.362317,0.792987 
0.360042,0.80271 
0.357758,0.81243 
0.355452,0.822145 
0.353124,0.831855 
0.350786,0.841563 
0.348419,0.851263 
0.346024,0.860957 
0.343617,0.870648 
0.341176,0.880331 
0.338705,0.890005 
0.336223,0.899677 
0.333711,0.90934 
0.331174,0.918998 
0.328626,0.928653 
0.326045,0.938298 
0.323438,0.947937 
0.320818,0.957573 
0.31816,0.967198 
0.315473,0.976815 
0.312773,0.986428 
0.310027,0.996028 
0.307248,1.00562 
0.304456,1.01521 
0.301613,1.02478 
0.298736,1.03434 
0.295845,1.0439 
0.292903,1.05344 
0.289928,1.06297 
0.28694,1.0725 
0.283894,1.08201 
0.280812,1.0915 
0.277716,1.101 
0.274555,1.11047 
0.271357,1.11993 
0.268143,1.12938 
0.264856,1.13881 
0.26153,1.14823 
0.258187,1.15763 
0.25476,1.16701 
0.251293,1.17638 
0.247808,1.18573 
0.244228,1.19506 
0.240603,1.20436 
0.236961,1.21366 
0.233211,1.22291 
0.229413,1.23215 
0.225598,1.24137 
0.221657,1.25055 
0.217668,1.2597 
0.213659,1.26885 
0.2095,1.27792 
0.205287,1.28698 
0.201053,1.29602 
0.196639,1.30498 
0.192167,1.31391 
0.187673,1.32282 
0.18297,1.33163 
0.178207,1.34041 
0.17342,1.34917 
0.168381,1.35779 
0.163278,1.36637 
0.158149,1.37494 
0.152704,1.38331 
0.147188,1.39163 
0.141647,1.39994 
0.13571,1.40797 
0.129698,1.41594 
0.123659,1.42389 
0.117121,1.43144 
0.110502,1.43892 
0.103856,1.44637 
0.0965752,1.4532 
0.0892133,1.45995 
0.0818262,1.46666 
0.0736564,1.47241 
0.065414,1.47804 
0.05715,1.48365 
0.0480044,1.48765 
0.0388073,1.49154 
0.0296006,1.49541 
0.0197427,1.49699 
0.00987107,1.4985 
0,1.5 


==> images/BezierN.txt <==
x,y
2.98023e-08,-1.5
0.00997256,-1.49945
0.0199451,-1.49891
0.0299161,-1.49835
0.0397948,-1.49688
0.0496735,-1.49541
0.0595462,-1.49391
0.0692388,-1.4915
0.0789314,-1.48909
0.088611,-1.48663
0.0980366,-1.48333
0.107462,-1.48003
0.116867,-1.47668
0.125976,-1.47258
0.135085,-1.46848
0.144164,-1.46433
0.152903,-1.45949
0.161642,-1.45466
0.170344,-1.44976
0.1787,-1.44429
0.187056,-1.43882
0.195365,-1.43328
0.203309,-1.42723
0.211253,-1.42117
0.219146,-1.41506
0.226695,-1.40852
0.234244,-1.40198
0.241736,-1.39538
0.248887,-1.38841
0.256037,-1.38143
0.263124,-1.3744
0.269874,-1.36704
0.276623,-1.35968
0.283307,-1.35226
0.289675,-1.34456
0.296044,-1.33687
0.301727,-1.32881
0.304492,-1.31922
0.307257,-1.30962
0.310022,-1.30002
0.312787,-1.29043
0.315552,-1.28083
0.318317,-1.27123
0.321082,-1.26163
0.323847,-1.25204
0.326612,-1.24244
0.329377,-1.23284
0.332142,-1.22325
0.334907,-1.21365
0.337672,-1.20405
0.340437,-1.19445
0.343202,-1.18486
0.345967,-1.17526
0.348732,-1.16566
0.351497,-1.15607
0.354262,-1.14647
0.357027,-1.13687
0.359791,-1.12727
0.362556,-1.11768
0.365321,-1.10808
0.368086,-1.09848
0.370851,-1.08889
0.373616,-1.07929
0.376381,-1.06969
0.379146,-1.06009
0.381911,-1.0505
0.384676,-1.0409
0.387441,-1.0313
0.390206,-1.02171
0.392971,-1.01211
0.395736,-1.00251
0.398501,-0.992914
0.401266,-0.983317
0.404031,-0.973721
0.406796,-0.964123
0.409561,-0.954526
0.412326,-0.944929
0.415091,-0.935332
0.417855,-0.925735
0.420621,-0.916137
0.423385,-0.90654
0.42615,-0.896943
0.428915,-0.887346
0.43168,-0.877749
0.434445,-0.868151
0.43721,-0.858554
0.439975,-0.848957
0.44274,-0.83936
0.445505,-0.829764
0.44827,-0.820166
0.451035,-0.810569
0.4538,-0.800972
0.456565,-0.791375
0.45933,-0.781778
0.462095,-0.77218
0.46486,-0.762583
0.467625,-0.752986
0.47039,-0.743389
0.473155,-0.733792
0.47592,-0.724194
0.478685,-0.714597
0.481449,-0.705001
0.484214,-0.695404
0.486979,-0.685807
0.489744,-0.676209
0.492509,-0.666612
0.495274,-0.657015
0.498039,-0.647418
0.500804,-0.637821
0.503569,-0.628223
0.506334,-0.618626
0.509099,-0.609029
0.511864,-0.599432
0.514629,-0.589834
0.517394,-0.580237
0.520159,-0.57064
0.522924,-0.561044
0.525689,-0.551446
0.528454,-0.541849
0.529028,-0.53191
0.529319,-0.521927
0.52961,-0.511944
0.529836,-0.501959
0.530055,-0.491974
0.530274,-0.481989
0.530364,-0.472002
0.530443,-0.462014
0.530521,-0.452027
0.530509,-0.44204
0.53049,-0.432052
0.53047,-0.422065
0.530374,-0.412078
0.530273,-0.402091
0.530173,-0.392104
0.529933,-0.382119
0.529686,-0.372135
0.52944,-0.36215
0.529144,-0.352167
0.528846,-0.342184
0.528549,-0.332201
0.528115,-0.322223
0.52768,-0.312245
0.527244,-0.302267
0.526748,-0.292292
0.526252,-0.282317
0.525754,-0.272342
0.525148,-0.262373
0.524541,-0.252404
0.523932,-0.242435
0.523243,-0.232471
0.522554,-0.222507
0.521862,-0.212544
0.521094,-0.202586
0.520327,-0.192628
0.519553,-0.182671
0.518683,-0.172721
0.517813,-0.162771
0.516939,-0.152822
0.516014,-0.142878
0.515089,-0.132933
0.514153,-0.12299
0.513113,-0.113057
0.512073,-0.103123
0.511029,-0.0931907
0.50995,-0.0832615
0.508872,-0.0733325
0.507778,-0.0634051
0.506578,-0.0534899
0.505379,-0.0435749
0.504175,-0.03366
0.502945,-0.0237487
0.501716,-0.0138371
0.500475,-0.00392703
0.499167,0.00597428
0.497859,0.0158758
0.496547,0.0257769
0.495221,0.0356758
0.493895,0.045575
0.492562,0.055473
0.491197,0.0653669
0.489833,0.0752608
0.488467,0.0851544
0.487092,0.0950469
0.485718,0.104939
0.484335,0.114831
0.482921,0.124718
0.481508,0.134604
0.480091,0.144491
0.478667,0.154376
0.477243,0.164262
0.475808,0.174146
0.474342,0.184025
0.472876,0.193904
0.471407,0.203783
0.46993,0.213661
0.468454,0.223539
0.466965,0.233415
0.465443,0.243285
0.46392,0.253156
0.462394,0.263026
0.460858,0.272895
0.459322,0.282764
0.457773,0.29263
0.456197,0.302493
0.454621,0.312355
0.453037,0.322216
0.451436,0.332074
0.449835,0.341933
0.448224,0.351789
0.446592,0.361643
0.444961,0.371496
0.443316,0.381347
0.441645,0.391194
0.439974,0.401041
0.438296,0.410886
0.436605,0.420729
0.434914,0.430573
0.433203,0.440413
0.43146,0.450247
0.429717,0.460081
0.427965,0.469914
0.4262,0.479744
0.424435,0.489574
0.422652,0.499401
0.420843,0.509224
0.419034,0.519046
0.417208,0.528865
0.415358,0.53868
0.413509,0.548495
0.411648,0.558307
0.409773,0.568117
0.407898,0.577927
0.405995,0.587731
0.404056,0.597529
0.402117,0.607326
0.400164,0.617121
0.398193,0.626912
0.396222,0.636703
0.394233,0.64649
0.392224,0.656274
0.390216,0.666057
0.388175,0.675834
0.386101,0.685604
0.384027,0.695374
0.381934,0.705139
0.379821,0.714901
0.377709,0.724662
0.375574,0.734419
0.37342,0.744171
0.371266,0.753924
0.36907,0.763667
0.366839,0.773402
0.364608,0.783137
0.36235,0.792866
0.360071,0.80259
0.357792,0.812314
0.355483,0.822031
0.353152,0.831742
0.350821,0.841454
0.34845,0.851156
0.346051,0.860851
0.343652,0.870546
0.341207,0.88023
0.338731,0.889905
0.336256,0.899581
0.33374,0.909246
0.331199,0.918905
0.328658,0.928564
0.326073,0.938211
0.323462,0.947851
0.32085,0.957491
0.318188,0.967117
0.315496,0.976736
0.312805,0.986354
0.310053,0.995954
0.30727,1.00555
0.304487,1.01514
0.301638,1.02471
0.298756,1.03427
0.295875,1.04384
0.292927,1.05338
0.289948,1.06291
0.286969,1.07244
0.283915,1.08195
0.28083,1.09145
0.277745,1.10095
0.274576,1.11042
0.271373,1.11988
0.268171,1.12934
0.264875,1.13877
0.261545,1.14819
0.258214,1.1576
0.254778,1.16698
0.251306,1.17634
0.247834,1.18571
0.244243,1.19503
0.240615,1.20433
0.236986,1.21364
0.233224,1.22289
0.229423,1.23213
0.225622,1.24136
0.221668,1.25053
0.217675,1.25969
0.213682,1.26884
0.209508,1.27792
0.205292,1.28697
0.201075,1.29602
0.196645,1.30497
0.19217,1.3139
0.187694,1.32283
0.182974,1.33163
0.178207,1.34041
0.173439,1.34918
0.168382,1.3578
0.163275,1.36638
0.158167,1.37496
0.152702,1.38332
0.147183,1.39164
0.141663,1.39997
0.135706,1.40798
0.12969,1.41595
0.123675,1.42393
0.117114,1.43145
0.110492,1.43893
0.103869,1.4464
0.096567,1.45321
0.0892021,1.45996
0.0818368,1.4667
0.0736498,1.47241
0.0654038,1.47805
0.0571581,1.48368
0.0480035,1.48765
0.0388037,1.49154
0.0296039,1.49543
0.0197472,1.49699
0.00987345,1.4985
-2.98023e-08,1.5


==> images/Data/Bezier3-3.8.txt <==
x,y
0,-1.5
0.00937971,-1.49985
0.0281282,-1.49868
0.0468454,-1.49633
0.0655106,-1.4928
0.0841027,-1.48809
0.102601,-1.48221
0.120985,-1.47515
0.139233,-1.46692
0.157325,-1.45751
0.17524,-1.44692
0.192957,-1.43515
0.210455,-1.42221
0.227713,-1.4081
0.244711,-1.39281
0.261427,-1.37634
0.277841,-1.35869
0.293933,-1.33987
0.30968,-1.31987
0.325062,-1.2987
0.340059,-1.27635
0.35465,-1.25282
0.368813,-1.22812
0.382528,-1.20224
0.395774,-1.17518
0.408531,-1.14695
0.420776,-1.11754
0.432491,-1.08695
0.443653,-1.05519
0.454241,-1.02225
0.464236,-0.988141
0.473616,-0.95285
0.48236,-0.916383
0.490448,-0.87874
0.497858,-0.83992
0.504571,-0.799924
0.510564,-0.758752
0.515817,-0.716403
0.520309,-0.672878
0.52402,-0.628176
0.526929,-0.582299
0.529014,-0.535244
0.530255,-0.487014
0.530631,-0.437607
0.530122,-0.387024
0.528705,-0.335264
0.526362,-0.282328
0.52307,-0.228216
0.518808,-0.172927
0.513557,-0.116463
0.507295,-0.0588212
0.5,0
0.492122,0.0588178
0.484122,0.116459
0.476004,0.172924
0.467769,0.228213
0.45942,0.282325
0.45096,0.335261
0.44239,0.387021
0.433714,0.437604
0.424934,0.487011
0.416052,0.535242
0.40707,0.582296
0.397992,0.628174
0.388819,0.672875
0.379554,0.716401
0.3702,0.758749
0.360759,0.799922
0.351233,0.839918
0.341625,0.878738
0.331938,0.916381
0.322173,0.952848
0.312333,0.988139
0.302421,1.02225
0.292439,1.05519
0.28239,1.08695
0.272275,1.11754
0.262099,1.14695
0.251862,1.17518
0.241567,1.20224
0.231217,1.22812
0.220815,1.25282
0.210362,1.27635
0.199862,1.2987
0.189316,1.31987
0.178727,1.33987
0.168098,1.35869
0.157431,1.37634
0.146728,1.39281
0.135992,1.4081
0.125225,1.42221
0.114431,1.43515
0.10361,1.44692
0.0927663,1.45751
0.0819017,1.46692
0.0710187,1.47515
0.0601197,1.48221
0.0492073,1.48809
0.0382838,1.4928
0.0273517,1.49633
0.0164135,1.49868
0.00547165,1.49985
0,1.5


==> images/Data/BezierD.txt <==
x,y
2.98023e-08,-1.5
0.00997493,-1.49945
0.0199498,-1.49891
0.0299232,-1.49835
0.0398042,-1.49687
0.0496852,-1.4954
0.05956,-1.4939
0.0692549,-1.49149
0.0789498,-1.48908
0.0886312,-1.48663
0.098059,-1.48332
0.107487,-1.48002
0.116893,-1.47666
0.126004,-1.47257
0.135116,-1.46847
0.144195,-1.46431
0.152936,-1.45947
0.161677,-1.45464
0.17038,-1.44974
0.178738,-1.44426
0.187095,-1.43879
0.195405,-1.43325
0.20335,-1.4272
0.211296,-1.42114
0.219189,-1.41502
0.22674,-1.40848
0.234291,-1.40194
0.241782,-1.39533
0.248934,-1.38836
0.256087,-1.38139
0.263172,-1.37435
0.269923,-1.36698
0.276675,-1.35962
0.283356,-1.3522
0.289727,-1.3445
0.296097,-1.33681
0.302177,-1.32891
0.307086,-1.32021
0.311996,-1.31151
0.315074,-1.30238
0.31454,-1.29241
0.314006,-1.28243
0.313614,-1.27245
0.313483,-1.26246
0.313352,-1.25247
0.313357,-1.24248
0.313595,-1.2325
0.313834,-1.22251
0.314205,-1.21253
0.31479,-1.20255
0.315375,-1.19258
0.31609,-1.18262
0.317,-1.17267
0.317909,-1.16272
0.318945,-1.15279
0.320158,-1.14287
0.321371,-1.13296
0.322707,-1.12306
0.324205,-1.11318
0.325702,-1.1033
0.327319,-1.09345
0.329083,-1.08361
0.330847,-1.07378
0.332727,-1.06397
0.334742,-1.05418
0.336756,-1.0444
0.338882,-1.03464
0.341128,-1.02491
0.343375,-1.01517
0.345728,-1.00546
0.34819,-0.995782
0.350652,-0.9861
0.353218,-0.976445
0.355881,-0.966817
0.358545,-0.957189
0.361313,-0.947591
0.364174,-0.938019
0.367034,-0.928448
0.370015,-0.918914
0.373098,-0.909412
0.376181,-0.899909
0.379358,-0.890438
0.38261,-0.880993
0.385862,-0.871547
0.389202,-0.862133
0.39261,-0.852742
0.396017,-0.843351
0.399511,-0.833992
0.403065,-0.824656
0.406619,-0.81532
0.410284,-0.806027
0.414022,-0.796763
0.41776,-0.787499
0.421591,-0.778273
0.425478,-0.76907
0.429366,-0.759868
0.433329,-0.750698
0.437335,-0.741547
0.441341,-0.732395
0.44543,-0.723281
0.449563,-0.714186
0.453697,-0.705091
0.457943,-0.696049
0.462246,-0.687034
0.466548,-0.678018
0.470917,-0.669034
0.475316,-0.660065
0.479715,-0.651095
0.484183,-0.642161
0.488683,-0.633242
0.493182,-0.624322
0.497796,-0.615462
0.502458,-0.606627
0.507119,-0.597791
0.511837,-0.588985
0.516575,-0.580191
0.521314,-0.571396
0.524122,-0.561886
0.526268,-0.552129
0.528414,-0.542372
0.529013,-0.532425
0.529304,-0.522439
0.529595,-0.512454
0.529825,-0.502466
0.530044,-0.492479
0.530263,-0.482492
0.530361,-0.472502
0.530439,-0.462513
0.530517,-0.452523
0.53051,-0.442533
0.530491,-0.432543
0.530471,-0.422554
0.530379,-0.412564
0.530278,-0.402575
0.530178,-0.392586
0.529944,-0.382598
0.529698,-0.372611
0.529452,-0.362625
0.529158,-0.352639
0.52886,-0.342654
0.528563,-0.332668
0.528135,-0.322688
0.5277,-0.312707
0.527265,-0.302727
0.526771,-0.292749
0.526275,-0.282772
0.525779,-0.272794
0.525175,-0.262823
0.524568,-0.252851
0.523962,-0.24288
0.523274,-0.232914
0.522585,-0.222948
0.521896,-0.212982
0.521128,-0.203021
0.52036,-0.193061
0.51959,-0.183101
0.51872,-0.173149
0.51785,-0.163197
0.516978,-0.153245
0.516053,-0.143298
0.515128,-0.133351
0.514197,-0.123405
0.513157,-0.113469
0.512116,-0.103534
0.511073,-0.0935988
0.509995,-0.0836674
0.508916,-0.073736
0.507827,-0.0638057
0.506626,-0.0538882
0.505426,-0.0439706
0.504223,-0.0340534
0.502994,-0.0241395
0.501764,-0.0142257
0.500526,-0.00431286
0.499217,0.00559087
0.497909,0.0154947
0.496598,0.025398
0.495272,0.0352994
0.493945,0.0452009
0.492613,0.0551014
0.491248,0.0649978
0.489884,0.0748941
0.488517,0.08479
0.487143,0.0946849
0.485768,0.10458
0.484386,0.114473
0.482972,0.124363
0.481558,0.134252
0.480142,0.144141
0.478717,0.154029
0.477292,0.163917
0.475859,0.173803
0.474392,0.183684
0.472926,0.193566
0.471457,0.203447
0.46998,0.213328
0.468503,0.223208
0.467016,0.233086
0.465493,0.242959
0.46397,0.252832
0.462444,0.262705
0.460908,0.272576
0.459371,0.282447
0.457824,0.292316
0.456247,0.302181
0.45467,0.312046
0.453087,0.321909
0.451485,0.33177
0.449884,0.34163
0.448273,0.351489
0.446641,0.361345
0.44501,0.371201
0.443365,0.381055
0.441694,0.390904
0.440023,0.400753
0.438345,0.410601
0.436654,0.420446
0.434962,0.430292
0.433252,0.440134
0.431509,0.449971
0.429765,0.459808
0.428014,0.469643
0.426248,0.479475
0.424483,0.489308
0.422701,0.499137
0.420891,0.508962
0.419082,0.518787
0.417257,0.528608
0.415406,0.538425
0.413556,0.548242
0.411696,0.558057
0.40982,0.56787
0.407945,0.577682
0.406043,0.587489
0.404103,0.597289
0.402164,0.607089
0.400211,0.616885
0.39824,0.626679
0.396268,0.636472
0.39428,0.646262
0.392271,0.656048
0.390262,0.665834
0.388222,0.675613
0.386147,0.685385
0.384073,0.695157
0.38198,0.704926
0.379867,0.714689
0.377754,0.724453
0.37562,0.734213
0.373465,0.743967
0.371311,0.753722
0.369116,0.763468
0.366884,0.773205
0.364652,0.782943
0.362395,0.792674
0.360115,0.8024
0.357836,0.812126
0.355527,0.821846
0.353196,0.83156
0.350864,0.841274
0.348494,0.850979
0.346095,0.860676
0.343695,0.870374
0.341251,0.88006
0.338774,0.889738
0.336298,0.899416
0.333783,0.909084
0.331241,0.918745
0.3287,0.928406
0.326115,0.938056
0.323503,0.947698
0.320891,0.95734
0.318229,0.966969
0.315537,0.976589
0.312845,0.98621
0.310094,0.995813
0.30731,1.00541
0.304527,1.015
0.301678,1.02458
0.298796,1.03414
0.295914,1.04371
0.292966,1.05325
0.289987,1.06279
0.287007,1.07232
0.283954,1.08183
0.280868,1.09133
0.277782,1.10084
0.274614,1.11031
0.271411,1.11977
0.268208,1.12923
0.264912,1.13867
0.261581,1.14808
0.25825,1.1575
0.254814,1.16688
0.251341,1.17625
0.247868,1.18562
0.244278,1.19494
0.240649,1.20424
0.23702,1.21355
0.233258,1.22281
0.229456,1.23204
0.225654,1.24128
0.221701,1.25046
0.217707,1.25961
0.213713,1.26877
0.20954,1.27785
0.205323,1.2869
0.201105,1.29596
0.196676,1.30491
0.192199,1.31384
0.187722,1.32277
0.183003,1.33158
0.178235,1.34036
0.173467,1.34913
0.16841,1.35775
0.163301,1.36633
0.158193,1.37492
0.152728,1.38328
0.147208,1.3916
0.141687,1.39993
0.13573,1.40795
0.129713,1.41592
0.123696,1.4239
0.117136,1.43143
0.110512,1.43891
0.103888,1.44638
0.0965865,1.45319
0.0892193,1.45994
0.0818525,1.46669
0.0736655,1.4724
0.0654178,1.47804
0.0571697,1.48368
0.0480144,1.48765
0.0388125,1.49154
0.0296107,1.49543
0.0197521,1.49699
0.00987619,1.4985
2.98023e-08,1.5


==> images/Data/BezierH.txt <==
x,y
0,-1.5 
0.00997031,-1.49945 
0.0199406,-1.49891 
0.0299095,-1.49834 
0.0397871,-1.49688 
0.0496634,-1.49541 
0.0595326,-1.49389 
0.0692274,-1.4915 
0.0789175,-1.48909 
0.088591,-1.48661 
0.0980227,-1.48334 
0.107446,-1.48003 
0.116842,-1.47665 
0.125961,-1.47259 
0.135067,-1.46849 
0.144132,-1.4643 
0.152886,-1.4595 
0.161622,-1.45466 
0.170308,-1.44974 
0.178681,-1.4443 
0.187034,-1.43883 
0.195324,-1.43326 
0.20329,-1.42724 
0.211229,-1.42119 
0.219102,-1.41504 
0.226675,-1.40854 
0.234219,-1.40199 
0.239143,-1.39331 
0.244041,-1.38461 
0.248939,-1.37591 
0.253837,-1.36721 
0.258736,-1.35851 
0.263634,-1.34981 
0.268532,-1.34111 
0.27343,-1.33241 
0.278329,-1.3237 
0.283227,-1.315 
0.288014,-1.30625 
0.291912,-1.29705 
0.295808,-1.28786 
0.299706,-1.27867 
0.303603,-1.26947 
0.3075,-1.26028 
0.311397,-1.25109 
0.315294,-1.24189 
0.319191,-1.2327 
0.323088,-1.22351 
0.326985,-1.21431 
0.330882,-1.20512 
0.334779,-1.19593 
0.338676,-1.18673 
0.342573,-1.17754 
0.34647,-1.16835 
0.350367,-1.15915 
0.354242,-1.14995 
0.357907,-1.14067 
0.360913,-1.13115 
0.36392,-1.12162 
0.366927,-1.1121 
0.369933,-1.10258 
0.37294,-1.09306 
0.375947,-1.08354 
0.378952,-1.07401 
0.38194,-1.06449 
0.384846,-1.05493 
0.387544,-1.04532 
0.390042,-1.03565 
0.392541,-1.02599 
0.395039,-1.01632 
0.397538,-1.00665 
0.400037,-0.996982 
0.402535,-0.987315 
0.405034,-0.977647 
0.407532,-0.96798 
0.410031,-0.958312 
0.41253,-0.948645 
0.415028,-0.938977 
0.417527,-0.92931 
0.420024,-0.919642 
0.422516,-0.909973 
0.424971,-0.900294 
0.42731,-0.890587 
0.429453,-0.880835 
0.431467,-0.871055 
0.433481,-0.861275 
0.435494,-0.851494 
0.437508,-0.841715 
0.439522,-0.831935 
0.441536,-0.822155 
0.44355,-0.812374 
0.445564,-0.802594 
0.447577,-0.792814 
0.449591,-0.783034 
0.451605,-0.773254 
0.453619,-0.763474 
0.455632,-0.753694 
0.457646,-0.743914 
0.45966,-0.734135 
0.461674,-0.724354 
0.463688,-0.714574 
0.465701,-0.704794 
0.467715,-0.695014 
0.469729,-0.685234 
0.471743,-0.675454 
0.473756,-0.665674 
0.47577,-0.655895 
0.477784,-0.646115 
0.479798,-0.636334 
0.481812,-0.626554 
0.483825,-0.616774 
0.485839,-0.606994 
0.487853,-0.597214 
0.489867,-0.587434 
0.491881,-0.577654 
0.493894,-0.567874 
0.495908,-0.558094 
0.497922,-0.548314 
0.499936,-0.538534 
0.501949,-0.528754 
0.503963,-0.518974 
0.505977,-0.509194 
0.507991,-0.499414 
0.510004,-0.489634 
0.512018,-0.479854 
0.514032,-0.470074 
0.516046,-0.460294 
0.51806,-0.450514 
0.520073,-0.440734 
0.522087,-0.430954 
0.524099,-0.421174 
0.526092,-0.41139 
0.52796,-0.401581 
0.529351,-0.391697 
0.529834,-0.381725 
0.529673,-0.371741 
0.529412,-0.361759 
0.529129,-0.351778 
0.528824,-0.341797 
0.528487,-0.331818 
0.528094,-0.32184 
0.527659,-0.311865 
0.527206,-0.30189 
0.526727,-0.291916 
0.526225,-0.281944 
0.525697,-0.271972 
0.525122,-0.262004 
0.524513,-0.252037 
0.523882,-0.242072 
0.523216,-0.232109 
0.522524,-0.222148 
0.521812,-0.212188 
0.521065,-0.202231 
0.520292,-0.192276 
0.519494,-0.182322 
0.518651,-0.172373 
0.517779,-0.162426 
0.516892,-0.15248 
0.515981,-0.142537 
0.515049,-0.132595 
0.51409,-0.122656 
0.513078,-0.112722 
0.512036,-0.102792 
0.510984,-0.0928619 
0.509914,-0.0829343 
0.508827,-0.0730085 
0.507711,-0.0630859 
0.506539,-0.0531695 
0.505337,-0.0432569 
0.504129,-0.0333453 
0.502906,-0.0234353 
0.501671,-0.0135268 
0.500416,-0.00362088 
0.499126,0.00628066 
0.497817,0.0161798 
0.496503,0.026078 
0.49518,0.0359752 
0.493851,0.0458715 
0.492513,0.0557667 
0.491157,0.0656594 
0.489792,0.0755508 
0.488425,0.0854419 
0.487052,0.0953322 
0.485675,0.105222 
0.484287,0.11511 
0.482881,0.124996 
0.481467,0.134881 
0.48005,0.144765 
0.478627,0.154648 
0.477199,0.16453 
0.47576,0.174411 
0.474302,0.18429 
0.472836,0.194166 
0.471366,0.204043 
0.469891,0.213918 
0.468411,0.223793 
0.466918,0.233666 
0.465404,0.243536 
0.463881,0.253404 
0.462353,0.263272 
0.460819,0.273139 
0.45928,0.283005 
0.457728,0.292868 
0.456159,0.302729 
0.454581,0.312589 
0.452995,0.322448 
0.451398,0.332305 
0.449794,0.34216 
0.448181,0.352014 
0.446554,0.361866 
0.44492,0.371716 
0.443273,0.381565 
0.441608,0.39141 
0.439936,0.401254 
0.438257,0.411097 
0.436568,0.420938 
0.434872,0.430779 
0.433159,0.440616 
0.431424,0.450449 
0.429679,0.46028 
0.427927,0.470111 
0.426164,0.479939 
0.424395,0.489766 
0.422611,0.499591 
0.420808,0.509412 
0.418995,0.519232 
0.417168,0.529048 
0.415324,0.538861 
0.413472,0.548673 
0.411611,0.558484 
0.409739,0.568292 
0.407857,0.578098 
0.405954,0.5879 
0.404022,0.597697 
0.40208,0.607491 
0.400127,0.617284 
0.39816,0.627073 
0.396185,0.636861 
0.394197,0.646646 
0.392192,0.656428 
0.390176,0.666207 
0.388137,0.675982 
0.386069,0.685751 
0.383992,0.695517 
0.381899,0.705281 
0.37979,0.715041 
0.377674,0.724799 
0.375541,0.734554 
0.37339,0.744305 
0.371228,0.754053 
0.369034,0.763794 
0.366809,0.773529 
0.364573,0.78326 
0.362317,0.792987 
0.360042,0.80271 
0.357758,0.81243 
0.355452,0.822145 
0.353124,0.831855 
0.350786,0.841563 
0.348419,0.851263 
0.346024,0.860957 
0.343617,0.870648 
0.341176,0.880331 
0.338705,0.890005 
0.336223,0.899677 
0.333711,0.90934 
0.331174,0.918998 
0.328626,0.928653 
0.326045,0.938298 
0.323438,0.947937 
0.320818,0.957573 
0.31816,0.967198 
0.315473,0.976815 
0.312773,0.986428 
0.310027,0.996028 
0.307248,1.00562 
0.304456,1.01521 
0.301613,1.02478 
0.298736,1.03434 
0.295845,1.0439 
0.292903,1.05344 
0.289928,1.06297 
0.28694,1.0725 
0.283894,1.08201 
0.280812,1.0915 
0.277716,1.101 
0.274555,1.11047 
0.271357,1.11993 
0.268143,1.12938 
0.264856,1.13881 
0.26153,1.14823 
0.258187,1.15763 
0.25476,1.16701 
0.251293,1.17638 
0.247808,1.18573 
0.244228,1.19506 
0.240603,1.20436 
0.236961,1.21366 
0.233211,1.22291 
0.229413,1.23215 
0.225598,1.24137 
0.221657,1.25055 
0.217668,1.2597 
0.213659,1.26885 
0.2095,1.27792 
0.205287,1.28698 
0.201053,1.29602 
0.196639,1.30498 
0.192167,1.31391 
0.187673,1.32282 
0.18297,1.33163 
0.178207,1.34041 
0.17342,1.34917 
0.168381,1.35779 
0.163278,1.36637 
0.158149,1.37494 
0.152704,1.38331 
0.147188,1.39163 
0.141647,1.39994 
0.13571,1.40797 
0.129698,1.41594 
0.123659,1.42389 
0.117121,1.43144 
0.110502,1.43892 
0.103856,1.44637 
0.0965752,1.4532 
0.0892133,1.45995 
0.0818262,1.46666 
0.0736564,1.47241 
0.065414,1.47804 
0.05715,1.48365 
0.0480044,1.48765 
0.0388073,1.49154 
0.0296006,1.49541 
0.0197427,1.49699 
0.00987107,1.4985 
0,1.5 


==> images/Data/BezierN.txt <==
x,y
2.98023e-08,-1.5
0.00997256,-1.49945
0.0199451,-1.49891
0.0299161,-1.49835
0.0397948,-1.49688
0.0496735,-1.49541
0.0595462,-1.49391
0.0692388,-1.4915
0.0789314,-1.48909
0.088611,-1.48663
0.0980366,-1.48333
0.107462,-1.48003
0.116867,-1.47668
0.125976,-1.47258
0.135085,-1.46848
0.144164,-1.46433
0.152903,-1.45949
0.161642,-1.45466
0.170344,-1.44976
0.1787,-1.44429
0.187056,-1.43882
0.195365,-1.43328
0.203309,-1.42723
0.211253,-1.42117
0.219146,-1.41506
0.226695,-1.40852
0.234244,-1.40198
0.241736,-1.39538
0.248887,-1.38841
0.256037,-1.38143
0.263124,-1.3744
0.269874,-1.36704
0.276623,-1.35968
0.283307,-1.35226
0.289675,-1.34456
0.296044,-1.33687
0.301727,-1.32881
0.304492,-1.31922
0.307257,-1.30962
0.310022,-1.30002
0.312787,-1.29043
0.315552,-1.28083
0.318317,-1.27123
0.321082,-1.26163
0.323847,-1.25204
0.326612,-1.24244
0.329377,-1.23284
0.332142,-1.22325
0.334907,-1.21365
0.337672,-1.20405
0.340437,-1.19445
0.343202,-1.18486
0.345967,-1.17526
0.348732,-1.16566
0.351497,-1.15607
0.354262,-1.14647
0.357027,-1.13687
0.359791,-1.12727
0.362556,-1.11768
0.365321,-1.10808
0.368086,-1.09848
0.370851,-1.08889
0.373616,-1.07929
0.376381,-1.06969
0.379146,-1.06009
0.381911,-1.0505
0.384676,-1.0409
0.387441,-1.0313
0.390206,-1.02171
0.392971,-1.01211
0.395736,-1.00251
0.398501,-0.992914
0.401266,-0.983317
0.404031,-0.973721
0.406796,-0.964123
0.409561,-0.954526
0.412326,-0.944929
0.415091,-0.935332
0.417855,-0.925735
0.420621,-0.916137
0.423385,-0.90654
0.42615,-0.896943
0.428915,-0.887346
0.43168,-0.877749
0.434445,-0.868151
0.43721,-0.858554
0.439975,-0.848957
0.44274,-0.83936
0.445505,-0.829764
0.44827,-0.820166
0.451035,-0.810569
0.4538,-0.800972
0.456565,-0.791375
0.45933,-0.781778
0.462095,-0.77218
0.46486,-0.762583
0.467625,-0.752986
0.47039,-0.743389
0.473155,-0.733792
0.47592,-0.724194
0.478685,-0.714597
0.481449,-0.705001
0.484214,-0.695404
0.486979,-0.685807
0.489744,-0.676209
0.492509,-0.666612
0.495274,-0.657015
0.498039,-0.647418
0.500804,-0.637821
0.503569,-0.628223
0.506334,-0.618626
0.509099,-0.609029
0.511864,-0.599432
0.514629,-0.589834
0.517394,-0.580237
0.520159,-0.57064
0.522924,-0.561044
0.525689,-0.551446
0.528454,-0.541849
0.529028,-0.53191
0.529319,-0.521927
0.52961,-0.511944
0.529836,-0.501959
0.530055,-0.491974
0.530274,-0.481989
0.530364,-0.472002
0.530443,-0.462014
0.530521,-0.452027
0.530509,-0.44204
0.53049,-0.432052
0.53047,-0.422065
0.530374,-0.412078
0.530273,-0.402091
0.530173,-0.392104
0.529933,-0.382119
0.529686,-0.372135
0.52944,-0.36215
0.529144,-0.352167
0.528846,-0.342184
0.528549,-0.332201
0.528115,-0.322223
0.52768,-0.312245
0.527244,-0.302267
0.526748,-0.292292
0.526252,-0.282317
0.525754,-0.272342
0.525148,-0.262373
0.524541,-0.252404
0.523932,-0.242435
0.523243,-0.232471
0.522554,-0.222507
0.521862,-0.212544
0.521094,-0.202586
0.520327,-0.192628
0.519553,-0.182671
0.518683,-0.172721
0.517813,-0.162771
0.516939,-0.152822
0.516014,-0.142878
0.515089,-0.132933
0.514153,-0.12299
0.513113,-0.113057
0.512073,-0.103123
0.511029,-0.0931907
0.50995,-0.0832615
0.508872,-0.0733325
0.507778,-0.0634051
0.506578,-0.0534899
0.505379,-0.0435749
0.504175,-0.03366
0.502945,-0.0237487
0.501716,-0.0138371
0.500475,-0.00392703
0.499167,0.00597428
0.497859,0.0158758
0.496547,0.0257769
0.495221,0.0356758
0.493895,0.045575
0.492562,0.055473
0.491197,0.0653669
0.489833,0.0752608
0.488467,0.0851544
0.487092,0.0950469
0.485718,0.104939
0.484335,0.114831
0.482921,0.124718
0.481508,0.134604
0.480091,0.144491
0.478667,0.154376
0.477243,0.164262
0.475808,0.174146
0.474342,0.184025
0.472876,0.193904
0.471407,0.203783
0.46993,0.213661
0.468454,0.223539
0.466965,0.233415
0.465443,0.243285
0.46392,0.253156
0.462394,0.263026
0.460858,0.272895
0.459322,0.282764
0.457773,0.29263
0.456197,0.302493
0.454621,0.312355
0.453037,0.322216
0.451436,0.332074
0.449835,0.341933
0.448224,0.351789
0.446592,0.361643
0.444961,0.371496
0.443316,0.381347
0.441645,0.391194
0.439974,0.401041
0.438296,0.410886
0.436605,0.420729
0.434914,0.430573
0.433203,0.440413
0.43146,0.450247
0.429717,0.460081
0.427965,0.469914
0.4262,0.479744
0.424435,0.489574
0.422652,0.499401
0.420843,0.509224
0.419034,0.519046
0.417208,0.528865
0.415358,0.53868
0.413509,0.548495
0.411648,0.558307
0.409773,0.568117
0.407898,0.577927
0.405995,0.587731
0.404056,0.597529
0.402117,0.607326
0.400164,0.617121
0.398193,0.626912
0.396222,0.636703
0.394233,0.64649
0.392224,0.656274
0.390216,0.666057
0.388175,0.675834
0.386101,0.685604
0.384027,0.695374
0.381934,0.705139
0.379821,0.714901
0.377709,0.724662
0.375574,0.734419
0.37342,0.744171
0.371266,0.753924
0.36907,0.763667
0.366839,0.773402
0.364608,0.783137
0.36235,0.792866
0.360071,0.80259
0.357792,0.812314
0.355483,0.822031
0.353152,0.831742
0.350821,0.841454
0.34845,0.851156
0.346051,0.860851
0.343652,0.870546
0.341207,0.88023
0.338731,0.889905
0.336256,0.899581
0.33374,0.909246
0.331199,0.918905
0.328658,0.928564
0.326073,0.938211
0.323462,0.947851
0.32085,0.957491
0.318188,0.967117
0.315496,0.976736
0.312805,0.986354
0.310053,0.995954
0.30727,1.00555
0.304487,1.01514
0.301638,1.02471
0.298756,1.03427
0.295875,1.04384
0.292927,1.05338
0.289948,1.06291
0.286969,1.07244
0.283915,1.08195
0.28083,1.09145
0.277745,1.10095
0.274576,1.11042
0.271373,1.11988
0.268171,1.12934
0.264875,1.13877
0.261545,1.14819
0.258214,1.1576
0.254778,1.16698
0.251306,1.17634
0.247834,1.18571
0.244243,1.19503
0.240615,1.20433
0.236986,1.21364
0.233224,1.22289
0.229423,1.23213
0.225622,1.24136
0.221668,1.25053
0.217675,1.25969
0.213682,1.26884
0.209508,1.27792
0.205292,1.28697
0.201075,1.29602
0.196645,1.30497
0.19217,1.3139
0.187694,1.32283
0.182974,1.33163
0.178207,1.34041
0.173439,1.34918
0.168382,1.3578
0.163275,1.36638
0.158167,1.37496
0.152702,1.38332
0.147183,1.39164
0.141663,1.39997
0.135706,1.40798
0.12969,1.41595
0.123675,1.42393
0.117114,1.43145
0.110492,1.43893
0.103869,1.4464
0.096567,1.45321
0.0892021,1.45996
0.0818368,1.4667
0.0736498,1.47241
0.0654038,1.47805
0.0571581,1.48368
0.0480035,1.48765
0.0388037,1.49154
0.0296039,1.49543
0.0197472,1.49699
0.00987345,1.4985
-2.98023e-08,1.5


==> images/Data/ExcludedVolume_69_0.08.dat <==
alpha,norm
0.50779044,10.4808378
4.61047649,10.4801731
8.78448391,10.4787579
13.4741383,10.4760399
17.4930134,10.4727154
20.9693832,10.4683933
24.1911602,10.4633017
27.3325539,10.4575357
31.7613373,10.4510031
34.549427,10.4435234
37.7691422,10.4358845
40.5121269,10.4276314
43.1986084,10.4189463
45.5612984,10.4097967
47.7990837,10.400363
49.7899094,10.3905067
51.7786751,10.3803864
54.3960304,10.3701859
55.8175697,10.3596563
58.1969757,10.3487501
59.3815193,10.3383684
60.5471916,10.3271036
62.0835762,10.315856
63.731163,10.304534
65.3853683,10.2932501
65.8910828,10.2819386
67.842514,10.2707071
68.6435165,10.2591486
69.9432297,10.2478838
70.799324,10.2361908
71.5439529,10.2245779
72.3306046,10.2136087
73.8655853,10.2018051
74.7983398,10.1904259
75.4650345,10.1792383
76.5068512,10.1676655
77.4150772,10.1563454
77.6640244,10.1451416
79.4491577,10.1339312
79.3134842,10.1227503
80.1581497,10.1117105
80.7289429,10.1009703
81.7092972,10.0898733
82.4860535,10.0792952
82.8294678,10.0684052
83.5359421,10.0576544
84.122612,10.0465994
84.7704315,10.0364161
85.2572861,10.0258226
86.0227737,10.0149279
86.4116745,10.0040274
87.086113,9.99363995
87.6655731,9.9827013
87.8175735,9.97230625
88.3296661,9.96153069
88.9403,9.948934
89.589859,9.93969727
89.3643951,9.92934895
90.7837753,9.9184761
91.5741119,9.88539124
92.2919083,9.87515545
92.5344696,9.86396885
92.6947937,9.85295677
93.4836044,9.84162045
93.4799957,9.83124065
94.4035568,9.81994057
94.4077301,9.80887032
94.7707138,9.79888535
95.314003,9.78707027
95.3155975,9.7772522
96.1981659,9.76652336
96.2003403,9.75619984
96.4453812,9.74669456
97.070076,9.73637581
97.5403366,9.71830559
97.6279755,9.70270729
97.9011078,9.69099426
98.0462875,9.68771744
98.181221,9.68223572
98.4717941,9.68152714
98.9268188,9.69008255
99.0040131,9.70115948
99.4008408,9.70817757
99.2436981,9.71623802
99.4973297,9.74752331
99.8681183,9.75961494
100.18293,9.77257347
100.337105,9.78578663
100.447517,9.81558514
100.927795,9.83127213
100.980042,9.84765053
101.158279,9.8643856
101.636681,9.89882278
102.19236,9.97199535
102.323036,9.99101925
103.195946,10.0097637
103.39431,10.0475473
103.936775,10.085597
104.211761,10.1047106
105.367607,10.1428642
105.754898,10.161562
105.946609,10.1990366
106.961655,10.2361031
107.381485,10.2546396
108.297508,10.2910881
108.680038,10.3095551
109.588432,10.3455524
110.911133,10.3631048
112.150826,10.3808718
112.934883,10.3981123
113.8368,10.4153833
114.155281,10.4323864
115.55204,10.449275
117.226715,10.4657097
118.035889,10.4817324
119.114067,10.4979076
123.33918,10.5135612
124.457962,10.5284395
127.174919,10.5429001
129.791245,10.5567656
134.781342,10.569684
139.316254,10.5816488
146.351501,10.5921001
155.290894,10.6004763
165.628998,10.6063919
177.419495,10.6085339


==> images/Data/ExcludedVolume_II_0.08.dat <==
alpha,norm
0.50779044,10.4807701
4.61047649,10.4799843
8.78448391,10.4780703
13.4741383,10.4739361
17.4930134,10.4691744
20.9693832,10.4639091
24.1911602,10.4579
27.3325539,10.45117
31.7613373,10.4400015
34.549427,10.4313669
37.7691422,10.4205971
40.5121269,10.4102879
43.1986084,10.3989058
45.5612984,10.3879681
47.7990837,10.3767023
49.7899094,10.3657312
51.7786751,10.3540888
54.3960304,10.3376436
55.8175697,10.3278933
58.1969757,10.3102798
59.3815193,10.3017397
60.5471916,10.2919025
62.0835762,10.2788277
63.731163,10.2639809
65.3853683,10.2482262
65.8910828,10.2432213
67.842514,10.2234573
68.6435165,10.2149754
69.9432297,10.200717
70.799324,10.1906862
71.5439529,10.1816864
72.3306046,10.1726627
73.8655853,10.1532545
74.7983398,10.1411772
75.4650345,10.132473
76.5068512,10.1177921
77.4150772,10.1049147
77.6640244,10.1010733
79.4491577,10.0734997
79.3134842,10.0760155
80.1581497,10.0624332
80.7289429,10.0532646
81.7092972,10.036252
82.4860535,10.0227127
82.8294678,10.0162992
83.5359421,10.0029659
84.122612,9.99118519
84.7704315,9.97870827
85.2572861,9.96875095
86.0227737,9.95221996
86.4116745,9.94331169
87.086113,9.92851448
87.6655731,9.91466904
87.8175735,9.91147327
88.3296661,9.89925671
88.9403,9.88450432
89.589859,9.86788845
89.3643951,9.87331295
90.7837753,9.83743
90.5650101,9.84376526
91.5643997,9.81760597
91.5741119,9.81701088
92.2919083,9.79919338
92.5344696,9.79282856
92.6947937,9.78851032
93.4836044,9.76820946
93.4799957,9.76886272
94.4035568,9.74567413
94.4077301,9.74572659
94.7707138,9.73804379
95.314003,9.72446442
95.3155975,9.72515488
96.1981659,9.70606804
96.2003403,9.70618725
96.4453812,9.70178699
97.070076,9.68969822
97.0697937,9.68991089
97.5403366,9.68248653
97.6281052,9.68144894
97.6279755,9.681036
97.9007874,9.67866135
97.9011078,9.67808151
98.0462875,9.67794895
98.1786423,9.67669392
98.181221,9.67702961
98.4710464,9.67693043
98.4717941,9.67661953
99.1961823,9.67987537
98.6089783,9.67702484
98.9268188,9.67951965
98.6277618,9.67644882
99.0040131,9.68002987
99.4008408,9.68510532
99.2436981,9.68241501
99.974762,9.69503117
99.8788376,9.69371891
99.4973297,9.68599319
99.8681183,9.6941328
100.18293,9.7015276
100.337105,9.70488071
100.167679,9.70013142
100.447517,9.70803356
100.927795,9.72257328
100.980042,9.72459316
101.158279,9.73050785
101.659508,9.74765587
101.636681,9.74723053
100.80999,9.71324348
101.281158,9.73138428
102.721985,9.78970146
102.19236,9.76858521
102.323036,9.77387142
103.195946,9.8113308
103.620293,9.82987881
103.39431,9.82011223
103.936501,9.84444332
103.936775,9.84462547
104.211761,9.85744572
104.04248,9.84881973
105.367607,9.91126823
105.754898,9.92912006
105.545891,9.9193716
105.946609,9.93844891
107.255592,9.99766827
106.961655,9.98493767
107.381485,10.0037909
108.686302,10.0597324
108.297508,10.0434704
108.680038,10.059886
110.054428,10.1146727
109.588432,10.0964766
110.911133,10.1464911
112.150826,10.1890192
112.934883,10.2133169
113.8368,10.2396755
114.155281,10.248394
115.55204,10.2842417
117.226715,10.321497
118.035889,10.3371
119.114067,10.3571978
123.33918,10.4202232
124.457962,10.4339399
127.174919,10.4621363
129.791245,10.4850111
134.781342,10.5190086
139.316254,10.5420914
146.351501,10.5678549
155.290894,10.5887127
165.628998,10.6026211
177.419495,10.6084471


==> images/Data/distNc2Ns1498Vr0_08rho0_45GO.csv <==
r,N
-2,0
-1.96,0
-1.92,0
-1.88,0
-1.84,0
-1.8,0
-1.76,0
-1.72,0
-1.68,0
-1.64,0
-1.6,0
-1.56,0
-1.52,0
-1.48,0
-1.44,0
-1.4,0
-1.36,0
-1.32,0
-1.28,0
-1.24,0
-1.2,0
-1.16,0
-1.12,0
-1.08,0
-1.04,1
-1,1
-0.96,0
-0.92,1
-0.88,0
-0.84,2
-0.8,4
-0.76,3
-0.72,3
-0.68,3
-0.64,8
-0.6,13
-0.56,12
-0.52,16
-0.48,18
-0.44,17
-0.4,34
-0.36,36
-0.32,47
-0.28,56
-0.24,71
-0.2,74
-0.16,75
-0.12,75
-0.08,65
-0.04,86
0,65
0.04,70
0.08,51
0.12,53
0.16,44
0.2,49
0.24,53
0.28,67
0.32,111
0.36,138
0.4,218
0.44,319
0.48,381
0.52,482
0.56,533
0.6,569
0.64,476
0.68,458
0.72,391
0.76,307
0.8,239
0.84,208
0.88,143
0.92,116
0.96,81
1,46
1.04,35
1.08,36
1.12,18
1.16,14
1.2,13
1.24,8
1.28,5
1.32,5
1.36,2
1.4,0
1.44,1
1.48,0
1.52,0
1.56,0
1.6,0
1.64,0
1.68,0
1.72,0
1.76,0
1.8,0
1.84,0
1.88,0
1.92,0
1.96,0


==> images/Data/distNc2Ns1498Vr0_08rho0_45GO_2.csv <==
r,N
-2,0
-1.96,0
-1.92,0
-1.88,0
-1.84,0
-1.8,0
-1.76,0
-1.72,0
-1.68,0
-1.64,0
-1.6,0
-1.56,0
-1.52,0
-1.48,0
-1.44,0
-1.4,0
-1.36,0
-1.32,0
-1.28,0
-1.24,0
-1.2,0
-1.16,0
-1.12,0
-1.08,0
-1.04,0
-1,0
-0.96,2
-0.92,0
-0.88,4
-0.84,10
-0.8,9
-0.76,22
-0.72,29
-0.68,33
-0.64,52
-0.6,49
-0.56,41
-0.52,65
-0.48,70
-0.44,103
-0.4,127
-0.36,117
-0.32,122
-0.28,144
-0.24,145
-0.2,131
-0.16,168
-0.12,161
-0.08,161
-0.04,142
0,135
0.04,131
0.08,115
0.12,123
0.16,100
0.2,91
0.24,65
0.28,65
0.32,64
0.36,75
0.4,68
0.44,62
0.48,76
0.52,72
0.56,60
0.6,61
0.64,49
0.68,32
0.72,31
0.76,36
0.8,33
0.84,31
0.88,16
0.92,18
0.96,20
1,18
1.04,18
1.08,10
1.12,6
1.16,7
1.2,5
1.24,5
1.28,0
1.32,1
1.36,1
1.4,5
1.44,0
1.48,0
1.52,0
1.56,0
1.6,0
1.64,0
1.68,0
1.72,0
1.76,0
1.8,0
1.84,0
1.88,0
1.92,0
1.96,0


==> images/Data/distNc2Ns1498Vr0_08rho0_45Hard.csv <==
r,N
-3,0
-2.94,0
-2.88,0
-2.82,0
-2.76,0
-2.7,0
-2.64,0
-2.58,0
-2.52,0
-2.46,0
-2.4,0
-2.34,0
-2.28,0
-2.22,0
-2.16,0
-2.1,0
-2.04,0
-1.98,0
-1.92,0
-1.86,0
-1.8,0
-1.74,0
-1.68,0
-1.62,0
-1.56,0
-1.5,0
-1.44,0
-1.38,0
-1.32,0
-1.26,2
-1.2,3
-1.14,6
-1.08,14
-1.02,12
-0.96,18
-0.9,16
-0.84,25
-0.78,34
-0.72,38
-0.66,41
-0.6,58
-0.54,60
-0.48,39
-0.42,54
-0.36,55
-0.3,68
-0.24,62
-0.18,57
-0.12,56
-0.06,63
0,62
0.06,55
0.12,64
0.18,67
0.24,68
0.3,67
0.36,64
0.42,72
0.48,64
0.54,54
0.6,50
0.66,47
0.72,42
0.78,50
0.84,42
0.9,34
0.96,32
1.02,20
1.08,17
1.14,24
1.2,16
1.26,13
1.32,13
1.38,10
1.44,4
1.5,0
1.56,0
1.62,0
1.68,0
1.74,0
1.8,0
1.86,0
1.92,0
1.98,0
2.04,0
2.1,0
2.16,0
2.22,0
2.28,0
2.34,0
2.4,0
2.46,0
2.52,0
2.58,0
2.64,0
2.7,0
2.76,0
2.82,0
2.88,0
2.94,0


==> images/Data/distNc2Ns1498Vr0_08rho0_45NonAdd.csv <==
r,N
-2,0
-1.96,0
-1.92,0
-1.88,0
-1.84,0
-1.8,0
-1.76,0
-1.72,0
-1.68,0
-1.64,0
-1.6,0
-1.56,0
-1.52,0
-1.48,5
-1.44,3
-1.4,24
-1.36,24
-1.32,30
-1.28,39
-1.24,67
-1.2,71
-1.16,64
-1.12,74
-1.08,69
-1.04,66
-1,101
-0.96,83
-0.92,83
-0.88,74
-0.84,97
-0.8,98
-0.76,77
-0.72,90
-0.68,86
-0.64,97
-0.6,98
-0.56,91
-0.52,114
-0.48,104
-0.44,151
-0.4,130
-0.36,106
-0.32,102
-0.28,113
-0.24,92
-0.2,100
-0.16,98
-0.12,101
-0.08,77
-0.04,62
0,45
0.04,41
0.08,52
0.12,39
0.16,39
0.2,41
0.24,48
0.28,40
0.32,53
0.36,42
0.4,54
0.44,35
0.48,38
0.52,40
0.56,34
0.6,32
0.64,39
0.68,33
0.72,31
0.76,36
0.8,31
0.84,17
0.88,26
0.92,29
0.96,26
1,20
1.04,15
1.08,11
1.12,17
1.16,11
1.2,12
1.24,1
1.28,6
1.32,8
1.36,4
1.4,3
1.44,1
1.48,0
1.52,0
1.56,1
1.6,1
1.64,0
1.68,0
1.72,0
1.76,0
1.8,0
1.84,0
1.88,0
1.92,0
1.96,0


==> images/Data/oriNc2Ns1498Vr0_08rho0_45GO.csv <==
alpha,norm,N
-3.07876,0.507749,123
-3.01593,0.556319,269
-2.9531,0.403919,292
-2.89027,0.216792,208
-2.82743,0.142595,170
-2.7646,0.0823813,117
-2.70177,0.0474841,78
-2.63894,0.0252878,47
-2.57611,0.0106423,22
-2.51327,0.00573274,13
-2.45044,0.00487967,12
-2.38761,0.00189323,5
-2.32478,0.00142229,4
-2.26195,0.00168201,5
-2.19911,0
-2.13628,0.000613983,2
-2.07345,0.000591578,2
-2.01062,0.000859396,3
-1.94779,0.000836335,3
-1.88496,0
-1.82212,0.00107044,4
-1.75929,0.000263876,1
-1.69646,0.000522524,2
-1.63363,0
-1.5708,0.000518403,2
-1.50796,0.000519428,2
-1.44513,0.000261262,1
-1.3823,0.000527751,2
-1.31947,0
-1.25664,0.000272541,1
-1.19381,0.000557557,2
-1.13097,0
-1.06814,0
-1.00531,0.000306992,1
-0.942478,0.000961173,3
-0.879646,0.000672803,2
-0.816814,0.000355573,1
-0.753982,0.000757294,2
-0.69115,0
-0.628319,0.00132294,3
-0.565487,0.000967483,2
-0.502655,0.00269019,5
-0.439823,0.0060877,10
-0.376991,0.0105617,15
-0.314159,0.0142595,17
-0.251327,0.0239722,23
-0.188496,0.0318155,23
-0.125664,0.0475663,23
-0.0628319,0.0743047,18
0.0628319,0.0743047,18
0.125664,0.062043,30
0.188496,0.0926801,67
0.251327,0.081297,78
0.314159,0.105688,126
0.376991,0.0837896,119
0.439823,0.0834015,137
0.502655,0.071559,133
0.565487,0.0619189,128
0.628319,0.0418931,95
0.69115,0.0459502,113
0.753982,0.0325636,86
0.816814,0.0163564,46
0.879646,0.0144653,43
0.942478,0.0144176,45
1.00531,0.00583284,19
1.06814,0.00414104,14
1.13097,0.00286465,10
1.19381,0.00139389,5
1.25664,0.00245287,9
1.31947,0.00321131,12
1.3823,0.00131938,5
1.44513,0.000783785,3
1.50796,0.000259714,1
1.5708,0.000518403,2
1.63363,0.000519428,2
1.69646,0.000522524,2
1.75929,0.000263876,1
1.82212,0.000267609,1
1.88496,0.000545082,2
1.94779,0.000278778,1
2.01062,0.000572931,2
2.07345,0.000295789,1
2.13628,0.000306992,1
2.19911,0
2.26195,0
2.32478,0.000355573,1
2.38761,0.000757294,2
2.45044,0.00121992,3
2.51327,0.00088196,2
2.57611,0.00241871,5
2.63894,0.00591842,11
2.70177,0.0127842,21
2.7646,0.0337975,48
2.82743,0.0738139,88
2.89027,0.177186,170
2.9531,0.289106,209
3.01593,0.539774,261
3.07876,0.540773,131


==> images/Data/oriNc2Ns1498Vr0_08rho0_45GO_2.csv <==
alpha,norm,N
-3.07876,0.0595204,7
-3.01593,0.0553783,13
-2.9531,0.0769307,27
-2.89027,0.0450841,21
-2.82743,0.0431936,25
-2.7646,0.0275563,19
-2.70177,0.0238249,19
-2.63894,0.0254897,23
-2.57611,0.016939,17
-2.51327,0.0145333,16
-2.45044,0.0125639,15
-2.38761,0.0132589,17
-2.32478,0.0102537,14
-2.26195,0.0145513,21
-2.19911,0.010559,16
-2.13628,0.00505872,8
-2.07345,0.00731118,12
-2.01062,0.00649067,11
-1.94779,0.00344536,6
-1.88496,0.00168414,3
-1.82212,0.00385854,7
-1.75929,0.00652236,12
-1.69646,0.00376702,7
-1.63363,0.00320975,6
-1.5708,0.00213561,4
-1.50796,0.00320975,6
-1.44513,0.00269073,5
-1.3823,0.00217412,4
-1.31947,0.0055122,10
-1.25664,0.00168414,3
-1.19381,0.00114845,2
-1.13097,0.00354036,6
-1.06814,0.00365559,6
-1.00531,0.00189702,3
-0.942478,0.00065994,1
-0.879646,0.00207876,3
-0.816814,0.00292963,4
-0.753982,0.00467962,6
-0.69115,0.00418797,5
-0.628319,0.00363332,4
-0.565487,0.00797127,8
-0.502655,0.0110825,10
-0.439823,0.00376183,3
-0.376991,0.004351,3
-0.314159,0.00691098,4
-0.251327,0.015028,7
-0.188496,0.019945,7
-0.125664,0.0170395,4
-0.0628319,0.0510175,6
0.0628319,0.153053,18
0.125664,0.161875,38
0.188496,0.113971,40
0.251327,0.180336,84
0.314159,0.174502,101
0.376991,0.136331,94
0.439823,0.115363,92
0.502655,0.0986341,89
0.565487,0.0996409,100
0.628319,0.0708497,78
0.69115,0.061982,74
0.753982,0.0460162,59
0.816814,0.0373528,51
0.879646,0.0235592,34
0.942478,0.0171584,26
1.00531,0.0158085,25
1.06814,0.00974824,16
1.13097,0.0123913,21
1.19381,0.00803918,14
1.25664,0.0112276,20
1.31947,0.00826831,15
1.3823,0.00217412,4
1.44513,0.0069959,13
1.50796,0.00534958,10
1.5708,0.00480513,9
1.63363,0.00534958,10
1.69646,0.00376702,7
1.75929,0.00434824,8
1.82212,0.00606342,11
1.88496,0.00280689,5
1.94779,0.00287114,5
2.01062,0.00413042,7
2.07345,0.00365559,6
2.13628,0.00379404,6
2.19911,0.00461958,7
2.26195,0.0076221,11
2.32478,0.00732409,10
2.38761,0.0109191,14
2.45044,0.00753835,9
2.51327,0.0109,12
2.57611,0.0129533,13
2.63894,0.0166237,15
2.70177,0.0175552,14
2.7646,0.0275563,19
2.82743,0.0293717,17
2.89027,0.0429372,20
2.9531,0.0740814,26
3.01593,0.0681579,16
3.07876,0.051015,6


==> images/Data/oriNc2Ns1498Vr0_08rho0_45Hard.csv <==
alpha,norm,N
-3.07876,0.022558,2
-3.01593,0.0395546,7
-2.9531,0.0302363,8
-2.89027,0.0341734,12
-2.82743,0.0458367,20
-2.7646,0.0269339,14
-2.70177,0.0299401,18
-2.63894,0.0352819,24
-2.57611,0.0185041,14
-2.51327,0.0228929,19
-2.45044,0.0222212,20
-2.38761,0.0175878,17
-2.32478,0.0126299,13
-2.26195,0.0183829,20
-2.19911,0.0113802,13
-2.13628,0.0117431,14
-2.07345,0.0121227,15
-2.01062,0.0125233,16
-1.94779,0.0137107,18
-1.88496,0.00893594,12
-1.82212,0.00658068,9
-1.75929,0.0108148,15
-1.69646,0.00856613,12
-1.63363,0.00638654,9
-1.5708,0.0120397,17
-1.50796,0.0106442,15
-1.44513,0.00999382,14
-1.3823,0.0100938,14
-1.31947,0.011699,16
-1.25664,0.00744662,10
-1.19381,0.012949,17
-1.13097,0.013306,17
-1.06814,0.01778,22
-1.00531,0.00838792,10
-0.942478,0.0122556,14
-0.879646,0.0147064,16
-0.816814,0.0194306,20
-0.753982,0.0206915,20
-0.69115,0.0177769,16
-0.628319,0.0204831,17
-0.565487,0.0290779,22
-0.502655,0.0411622,28
-0.439823,0.0432468,26
-0.376991,0.0557916,29
-0.314159,0.082506,36
-0.251327,0.079738,28
-0.188496,0.0566931,15
-0.125664,0.0508559,9
-0.0628319,0.0451161,4
0.0628319,0.0451161,4
0.125664,0.02
0.188496,0.0264568,7
0.251327,0.00854335,3
0.314159,0.0343775,15
0.376991,0.0192385,10
0.439823,0.0149701,9
0.502655,0.0205811,14
0.565487,0.014539,11
0.628319,0.00843421,7
0.69115,0.0177769,16
0.753982,0.0113803,11
0.816814,0.014573,15
0.879646,0.0110298,12
0.942478,0.013131,15
1.00531,0.00922671,11
1.06814,0.00565727,7
1.13097,0.00626166,8
1.19381,0.00837875,11
1.25664,0.0148932,20
1.31947,0.00658068,9
1.3823,0.0115358,16
1.44513,0.00999382,14
1.50796,0.00851539,12
1.5708,0.00637394,9
1.63363,0.00709616,10
1.69646,0.00999382,14
1.75929,0.00937282,13
1.82212,0.00804306,11
1.88496,0.0148932,20
1.94779,0.00837875,11
2.01062,0.00782708,10
2.07345,0.0137391,17
2.13628,0.015937,19
2.19911,0.0157572,18
2.26195,0.0174638,19
2.32478,0.0204021,21
2.38761,0.0206915,20
2.45044,0.0155548,14
2.51327,0.0301222,25
2.57611,0.0277562,21
2.63894,0.0249913,17
2.70177,0.0349301,21
2.7646,0.02501,13
2.82743,0.0160428,7
2.89027,0.0313256,11
2.9531,0.0340159,9
3.01593,0.0508559,9
3.07876,0.011279,1


==> images/Data/oriNc2Ns1498Vr0_08rho0_45NonAdd.csv <==
alpha,norm,N
-3.07876,0.0972757,25
-3.01593,0.0799238,41
-2.9531,0.0508507,39
-2.89027,0.0373322,38
-2.82743,0.0213471,27
-2.7646,0.0159285,24
-2.70177,0.00918108,16
-2.63894,0.00557861,11
-2.57611,0.00364774,8
-2.51327,0.00332529,8
-2.45044,0.00268304,7
-2.38761,0.00107072,3
-2.32478,0.00201095,6
-2.26195,0.00158543,5
-2.19911,0.00120798,4
-2.13628,0.000868097,3
-2.07345,0.000836418,3
-2.01062,0.000810054,3
-1.94779,0.00105109,4
-1.88496,0.00128446,5
-1.82212,0.000756733,3
-1.75929,0.000248725,1
-1.69646,0
-1.63363,0.000489605,2
-1.5708,0.00146592,6
-1.50796,0.000734408,3
-1.44513,0.000246261,1
-1.3823,0.00049745,2
-1.31947,0.000756733,3
-1.25664,0.000256893,1
-1.19381,0.000525545,2
-1.13097,0.00108007,4
-1.06814,0.00111522,4
-1.00531,0.000868097,3
-0.942478,0
-0.879646,0.000634174,2
-0.816814,0.000670316,2
-0.753982,0.00142763,4
-0.69115,0.00306634,8
-0.628319,0.00332529,8
-0.565487,0.00410371,9
-0.502655,0.00405717,8
-0.439823,0.00631199,11
-0.376991,0.00199106,3
-0.314159,0.00395317,5
-0.251327,0.000982427,1
-0.188496,0.00651932,5
-0.125664,0.00584808,3
-0.0628319,0
0.0628319,0.00778205,2
0.125664,0.00584808,3
0.188496,0.0104309,8
0.251327,0.020631,21
0.314159,0.032416,41
0.376991,0.0703508,106
0.439823,0.0476268,83
0.502655,0.0522361,103
0.565487,0.0474206,104
0.628319,0.0415661,100
0.69115,0.0375626,98
0.753982,0.0281956,79
0.816814,0.0241314,72
0.879646,0.0298062,94
0.942478,0.0226497,75
1.00531,0.023728,82
1.06814,0.0211893,76
1.13097,0.0216014,80
1.19381,0.0160291,61
1.25664,0.014386,56
1.31947,0.0186661,74
1.3823,0.0169133,68
1.44513,0.016007,65
1.50796,0.016157,66
1.5708,0.0190569,78
1.63363,0.017381,71
1.69646,0.0189621,77
1.75929,0.0179082,72
1.82212,0.0204318,81
1.88496,0.0184963,72
1.94779,0.0197079,75
2.01062,0.0226815,84
2.07345,0.0253713,91
2.13628,0.0289366,100
2.19911,0.0344275,114
2.26195,0.0320258,101
2.32478,0.0385432,115
2.38761,0.0367614,103
2.45044,0.0417788,109
2.51327,0.0369939,89
2.57611,0.0433169,95
2.63894,0.0532504,105
2.70177,0.0545127,95
2.7646,0.0590682,89
2.82743,0.0577163,73
2.89027,0.0756469,77
2.9531,0.0743202,57
3.01593,0.0838225,43
3.07876,0.0972757,25


==> images/Data/separationNc2Ns1498Vr0_08rho0_45GO.csv <==
step,r
0,2.6
10000,2.42126
20000,2.36204
30000,2.39317
40000,2.17457
50000,2.58347
60000,2.61637
70000,2.59882
80000,2.7557
90000,3.01751
100000,3.17709
110000,3.25371
120000,3.31339
130000,3.12584
140000,3.12487
150000,3.31318
160000,3.37529
170000,3.57527
180000,3.70861
190000,3.9788
200000,4.3383
210000,4.33119
220000,4.54299
230000,4.59936
240000,4.77321
250000,4.87265
260000,4.76757
270000,4.76638
280000,4.84843
290000,4.78183
300000,4.96107
310000,5.06257
320000,5.04488
330000,5.10775
340000,4.84407
350000,5.06
360000,5.0201
370000,5.21761
380000,5.06224
390000,4.74468
400000,4.89377
410000,5.14144
420000,5.08495
430000,5.25278
440000,5.03519
450000,5.07473
460000,4.61565
470000,4.95326
480000,4.94196
490000,4.99986
500000,5.02582
510000,5.45022
520000,5.36722
530000,5.34297
540000,5.29289
550000,4.93063
560000,4.48676
570000,4.55121
580000,4.61531
590000,4.18848
600000,4.30091
610000,4.87148
620000,4.87374
630000,4.83632
640000,4.5132
650000,4.30896
660000,4.61964
670000,4.75756
680000,4.68259
690000,4.76929
700000,4.21328
710000,4.64824
720000,5.13313
730000,5.15632
740000,5.23664
750000,5.42559
760000,5.5219
770000,5.34289
780000,5.08587
790000,5.1481
800000,5.05456
810000,4.80668
820000,5.01369
830000,4.91612
840000,4.99858
850000,4.94302
860000,4.60373
870000,4.36034
880000,4.51507
890000,4.41201
900000,4.98655
910000,4.90286
920000,4.86857
930000,4.46867
940000,4.61118
950000,5.10455
960000,4.98639
970000,5.50443
980000,5.22033
990000,5.14773
1000000,5.07498
1010000,4.95951
1020000,4.77374
1030000,5.03844
1040000,4.16536
1050000,3.97457
1060000,4.0865
1070000,4.01019
1080000,4.35937
1090000,4.83858
1100000,5.23609
1110000,5.24809
1120000,5.45932
1130000,5.42766
1140000,5.18726
1150000,5.24183
1160000,5.17346
1170000,5.25657
1180000,5.35504
1190000,5.76625
1200000,5.73657
1210000,5.59936
1220000,5.42401
1230000,5.62818
1240000,5.78233
1250000,5.61923
1260000,5.32029
1270000,5.70071
1280000,5.35531
1290000,5.00757
1300000,4.97948
1310000,5.10854
1320000,5.19313
1330000,5.03939
1340000,5.15448
1350000,5.24869
1360000,5.59863
1370000,5.94477
1380000,5.20607
1390000,5.86019
1400000,5.80184
1410000,5.43489
1420000,5.1974
1430000,5.2008
1440000,5.24409
1450000,5.30977
1460000,5.59177
1470000,5.27649
1480000,5.47987
1490000,4.94859
1500000,5.11033
1510000,4.93136
1520000,4.80326
1530000,4.70476
1540000,4.83238
1550000,4.90957
1560000,4.95187
1570000,5.2559
1580000,5.31565
1590000,5.23447
1600000,5.14849
1610000,4.98512
1620000,4.28629
1630000,3.77099
1640000,4.339
1650000,4.1731
1660000,3.74944
1670000,3.92853
1680000,3.93391
1690000,3.849
1700000,4.08138
1710000,3.68091
1720000,3.65691
1730000,3.48399
1740000,3.26047
1750000,3.5309
1760000,3.43217
1770000,3.25534
1780000,3.69129
1790000,4.11669
1800000,3.72767
1810000,4.29037
1820000,4.05026
1830000,3.7669
1840000,3.45907
1850000,3.03788
1860000,2.67836
1870000,2.96953
1880000,3.08354
1890000,3.14659
1900000,3.45398
1910000,3.27601
1920000,3.56493
1930000,4.04055
1940000,3.86694
1950000,3.75831
1960000,3.22678
1970000,3.77892
1980000,3.90335
1990000,3.71244
2000000,3.77101
2010000,3.9377
2020000,3.93413
2030000,4.06997
2040000,3.67335
2050000,3.69332
2060000,3.77824
2070000,3.84702
2080000,3.98127
2090000,3.44897
2100000,3.81536
2110000,3.5186
2120000,4.01294
2130000,3.88267
2140000,3.80338
2150000,3.46358
2160000,3.79723
2170000,3.63297
2180000,3.32474
2190000,2.62952
2200000,3.11907
2210000,3.42671
2220000,3.26318
2230000,3.56131
2240000,3.32533
2250000,2.93633
2260000,2.85005
2270000,2.80607
2280000,2.54783
2290000,2.35868
2300000,2.2222
2310000,1.96546
2320000,2.03638
2330000,2.17242
2340000,2.40245
2350000,2.33516
2360000,2.15718
2370000,2.77706
2380000,2.70249
2390000,2.61367
2400000,2.60502
2410000,2.10591
2420000,2.57225
2430000,2.87625
2440000,2.98331
2450000,3.25347
2460000,3.69434
2470000,4.0532
2480000,4.31566
2490000,4.5307
2500000,4.36517
2510000,4.88411
2520000,4.80124
2530000,4.9082
2540000,4.82234
2550000,4.73548
2560000,4.60716
2570000,4.514
2580000,4.27236
2590000,3.82313
2600000,3.52768
2610000,3.51538
2620000,3.66563
2630000,3.63712
2640000,3.93775
2650000,4.07135
2660000,4.60609
2670000,4.85935
2680000,4.51999
2690000,4.09463
2700000,4.27996
2710000,4.62916
2720000,5.13922
2730000,4.94346
2740000,4.68211
2750000,4.73893
2760000,4.83099
2770000,4.69783
2780000,4.18139
2790000,4.02159
2800000,3.79149
2810000,3.4112
2820000,3.11875
2830000,3.38427
2840000,3.76632
2850000,3.93703
2860000,4.45042
2870000,4.60626
2880000,4.29289
2890000,3.73225
2900000,4.19965
2910000,3.99387
2920000,4.21586
2930000,4.50337
2940000,4.28797
2950000,3.97076
2960000,3.91487
2970000,3.85138
2980000,4.1022
2990000,4.25261
3000000,4.02076
3010000,4.26949
3020000,4.65243
3030000,4.36714
3040000,3.94184
3050000,3.48744
3060000,3.12679
3070000,3.08953
3080000,2.67762
3090000,2.17771
3100000,2.66735
3110000,2.70095
3120000,2.27686
3130000,2.55334
3140000,2.29847
3150000,2.23376
3160000,2.06341
3170000,1.56889
3180000,1.70272
3190000,1.35596
3200000,1.3317
3210000,1.00715
3220000,1.06833
3230000,1.20033
3240000,1.077
3250000,1.02278
3260000,1.26616
3270000,1.05878
3280000,1.18595
3290000,1.29837
3300000,1.17037
3310000,1.10459
3320000,1.52529
3330000,1.12898
3340000,1.18159
3350000,1.1617
3360000,1.31812
3370000,1.26835
3380000,1.06745
3390000,1.20282
3400000,1.31861
3410000,1.00987
3420000,1.10192
3430000,1.51682
3440000,1.4719
3450000,1.21527
3460000,1.13548
3470000,1.33727
3480000,1.27175
3490000,1.17702
3500000,1.23978
3510000,1.31507
3520000,1.46251
3530000,1.07907
3540000,1.03824
3550000,1.1205
3560000,1.14468
3570000,1.10622
3580000,1.07552
3590000,1.40856
3600000,1.25309
3610000,1.29163
3620000,1.12081
3630000,1.41592
3640000,1.18089
3650000,1.26159
3660000,1.42164
3670000,1.10551
3680000,1.54345
3690000,1.44419
3700000,1.17076
3710000,1.40444
3720000,1.19924
3730000,1.09744
3740000,1.29634
3750000,1.29254
3760000,1.24093
3770000,1.03687
3780000,1.06179
3790000,1.19739
3800000,1.24206
3810000,1.10619
3820000,1.23958
3830000,1.14679
3840000,1.31929
3850000,1.31501
3860000,1.27785
3870000,1.25729
3880000,1.22188
3890000,1.10742
3900000,1.28521
3910000,1.20961
3920000,1.51011
3930000,1.24642
3940000,1.45103
3950000,1.21174
3960000,1.19563
3970000,1.13795
3980000,1.19896
3990000,1.01265
4000000,1.02004
4010000,1.38621
4020000,1.54085
4030000,1.21472
4040000,1.50234
4050000,1.12637
4060000,1.41958
4070000,1.7399
4080000,1.5686
4090000,1.37699
4100000,1.12745
4110000,1.30495
4120000,1.13616
4130000,1.36031
4140000,1.29509
4150000,1.33987
4160000,1.11277
4170000,1.26385
4180000,1.0226
4190000,1.05823
4200000,1.1844
4210000,1.1779
4220000,1.30557
4230000,1.17359
4240000,1.00866
4250000,1.15345
4260000,1.21033
4270000,1.11822
4280000,1.22295
4290000,1.16848
4300000,1.21149
4310000,1.30616
4320000,1.50727
4330000,1.12863
4340000,1.31059
4350000,1.1009
4360000,1.18121
4370000,1.16355
4380000,1.22014
4390000,1.34053
4400000,1.18039
4410000,1.28728
4420000,1.13425
4430000,1.33386
4440000,1.13732
4450000,1.33658
4460000,1.26118
4470000,1.16356
4480000,1.17942
4490000,1.26264
4500000,1.35502
4510000,1.33463
4520000,1.11272
4530000,1.06416
4540000,1.18889
4550000,1.30521
4560000,1.39656
4570000,1.1467
4580000,1.33247
4590000,1.11779
4600000,1.39487
4610000,1.23898
4620000,1.23275
4630000,1.47396
4640000,1.30966
4650000,1.12582
4660000,1.1591
4670000,1.05694
4680000,1.35803
4690000,1.20674
4700000,1.31261
4710000,1.50642
4720000,1.28469
4730000,1.15505
4740000,1.13762
4750000,1.25182
4760000,1.37675
4770000,1.20076
4780000,1.06204
4790000,1.15479
4800000,1.35723
4810000,1.11978
4820000,1.08035
4830000,1.06028
4840000,1.26209
4850000,1.34511
4860000,1.23694
4870000,1.22663
4880000,1.30445
4890000,1.29691
4900000,1.46812
4910000,1.14009
4920000,1.23236
4930000,1.27091
4940000,1.22969
4950000,1.27783
4960000,1.07296
4970000,1.20146
4980000,1.29168
4990000,1.49643
5000000,1.1782


==> images/Data/separationNc2Ns1498Vr0_08rho0_45GO_2.csv <==
step,r
0,3.5054
10000,3.65861
20000,3.48612
30000,3.46774
40000,3.60458
50000,3.25887
60000,3.28215
70000,3.1766
80000,2.9042
90000,2.58249
100000,2.55831
110000,2.23764
120000,2.42741
130000,1.73876
140000,1.78001
150000,1.93918
160000,2.20664
170000,2.4927
180000,2.05476
190000,2.07144
200000,1.67119
210000,2.11156
220000,1.00046
230000,1.57799
240000,1.20519
250000,1.10013
260000,1.12389
270000,1.11272
280000,1.31652
290000,1.49833
300000,1.25504
310000,1.10577
320000,1.53384
330000,1.18891
340000,1.09435
350000,1.12535
360000,1.14594
370000,1.06103
380000,1.27277
390000,1.42752
400000,1.70493
410000,1.80852
420000,2.39538
430000,2.47539
440000,2.30666
450000,2.03695
460000,1.94272
470000,1.6504
480000,1.78301
490000,1.7301
500000,1.095
510000,1.42283
520000,1.19741
530000,1.0536
540000,1.08922
550000,1.03159
560000,1.09556
570000,1.65121
580000,1.67826
590000,1.76688
600000,1.77327
610000,2.11306
620000,2.68162
630000,3.20467
640000,3.28087
650000,3.17231
660000,2.93106
670000,3.12029
680000,3.1036
690000,4.02056
700000,3.89437
710000,4.16456
720000,4.5367
730000,4.06194
740000,3.75025
750000,3.9594
760000,3.77788
770000,3.74279
780000,3.56753
790000,3.10314
800000,3.14231
810000,3.37344
820000,3.87375
830000,3.64577
840000,4.13517
850000,4.15464
860000,4.36436
870000,4.26396
880000,4.27842
890000,4.52573
900000,4.81603
910000,4.86631
920000,5.11205
930000,4.78909
940000,5.14829
950000,4.89767
960000,5.15377
970000,5.10679
980000,4.83351
990000,4.81742
1000000,4.63282
1010000,4.37501
1020000,4.29055
1030000,3.78176
1040000,3.77062
1050000,3.84665
1060000,4.067
1070000,4.01213
1080000,4.19649
1090000,4.02349
1100000,3.94062
1110000,3.99773
1120000,3.95105
1130000,3.88049
1140000,3.75481
1150000,3.90187
1160000,3.67772
1170000,3.88138
1180000,3.93425
1190000,4.14292
1200000,4.01729
1210000,3.70185
1220000,3.48382
1230000,3.57975
1240000,3.65572
1250000,3.55864
1260000,3.72925
1270000,3.76491
1280000,3.3445
1290000,3.30851
1300000,3.42988
1310000,3.16949
1320000,3.35544
1330000,3.39343
1340000,3.68045
1350000,3.69606
1360000,3.75666
1370000,3.74353
1380000,3.51393
1390000,3.57872
1400000,3.74234
1410000,3.56329
1420000,3.57285
1430000,3.5886
1440000,3.60927
1450000,3.6902
1460000,3.40692
1470000,3.12232
1480000,3.20319
1490000,3.66787
1500000,3.59065
1510000,3.36923
1520000,3.45289
1530000,3.57675
1540000,3.52059
1550000,3.74485
1560000,3.42871
1570000,3.41721
1580000,3.60265
1590000,3.18479
1600000,3.21185
1610000,3.28051
1620000,3.51422
1630000,3.47475
1640000,3.48723
1650000,3.52964
1660000,3.67555
1670000,3.46997
1680000,3.47981
1690000,3.30662
1700000,3.01966
1710000,3.43721
1720000,4.05669
1730000,3.9997
1740000,4.12739
1750000,4.28778
1760000,4.19381
1770000,4.1389
1780000,4.11673
1790000,3.20259
1800000,3.54787
1810000,3.34885
1820000,2.71961
1830000,2.86482
1840000,2.70161
1850000,2.68374
1860000,2.35752
1870000,2.26138
1880000,2.23091
1890000,2.22261
1900000,2.05878
1910000,2.17619
1920000,1.9558
1930000,2.26984
1940000,2.18788
1950000,2.35824
1960000,2.18784
1970000,2.40585
1980000,2.25934
1990000,1.87582
2000000,2.21282
2010000,1.70834
2020000,2.021
2030000,1.97812
2040000,2.1522
2050000,2.47227
2060000,2.14201
2070000,2.15596
2080000,2.10824
2090000,2.22071
2100000,2.14141
2110000,2.42774
2120000,2.31521
2130000,2.35982
2140000,2.28388
2150000,2.21013
2160000,2.43653
2170000,2.39583
2180000,2.46526
2190000,3.13913
2200000,3.24196
2210000,3.23793
2220000,3.33297
2230000,3.39185
2240000,3.41073
2250000,3.52845
2260000,3.60692
2270000,3.67923
2280000,3.60444
2290000,3.84954
2300000,3.78317
2310000,4.01077
2320000,3.93072
2330000,4.452
2340000,4.31654
2350000,3.57291
2360000,3.58025
2370000,3.24998
2380000,4.03743
2390000,3.93736
2400000,4.2053
2410000,4.1289
2420000,4.19481
2430000,3.96861
2440000,4.12647
2450000,4.36728
2460000,4.25039
2470000,4.44327
2480000,4.38784
2490000,4.26895
2500000,3.86745
2510000,3.51386
2520000,3.15638
2530000,3.13323
2540000,3.32807
2550000,3.29299
2560000,3.59456
2570000,4.034
2580000,3.92214
2590000,4.06457
2600000,4.16694
2610000,4.09376
2620000,3.81391
2630000,3.26699
2640000,3.27969
2650000,3.35479
2660000,3.28624
2670000,2.70046
2680000,3.18026
2690000,3.09502
2700000,3.17307
2710000,3.08806
2720000,3.05908
2730000,3.04584
2740000,3.52081
2750000,3.51355
2760000,3.37535
2770000,3.47283
2780000,3.3612
2790000,3.60086
2800000,3.9188
2810000,3.76248
2820000,3.45289
2830000,3.06829
2840000,3.01817
2850000,2.82538
2860000,2.67511
2870000,2.339
2880000,2.41143
2890000,2.00409
2900000,1.9189
2910000,1.94827
2920000,1.7536
2930000,1.21949
2940000,1.26908
2950000,1.24701
2960000,1.37018
2970000,1.35117
2980000,1.30337
2990000,1.1678
3000000,1.20027
3010000,1.14312
3020000,1.21319
3030000,1.34908
3040000,1.67551
3050000,1.51026
3060000,1.3367
3070000,1.24758
3080000,1.74833
3090000,1.03525
3100000,1.15929
3110000,1.13913
3120000,1.22877
3130000,1.51141
3140000,1.36294
3150000,1.70828
3160000,2.05237
3170000,2.31145
3180000,2.3156
3190000,1.86731
3200000,1.73392
3210000,1.92419
3220000,2.00042
3230000,1.76937
3240000,1.45419
3250000,1.0367
3260000,1.01496
3270000,1.18107
3280000,1.07459
3290000,1.31866
3300000,1.1479
3310000,1.36229
3320000,1.37087
3330000,1.13811
3340000,1.28714
3350000,1.31877
3360000,1.34092
3370000,1.21715
3380000,1.409
3390000,1.03143
3400000,1.12944
3410000,1.06899
3420000,1.22092
3430000,1.52304
3440000,1.4539
3450000,1.2466
3460000,1.40871
3470000,1.64046
3480000,1.7166
3490000,1.33944
3500000,1.06017
3510000,1.09862
3520000,1.25781
3530000,1.1556
3540000,1.41841
3550000,1.45469
3560000,1.6403
3570000,1.41494
3580000,1.60617
3590000,1.53529
3600000,1.42011
3610000,1.29144
3620000,1.06556
3630000,1.48754
3640000,1.35439
3650000,1.20413
3660000,1.05396
3670000,1.11525
3680000,1.21799
3690000,1.3946
3700000,1.12068
3710000,1.13562
3720000,1.06574
3730000,1.159
3740000,1.06587
3750000,1.16471
3760000,1.19224
3770000,1.26029
3780000,1.51644
3790000,1.42219
3800000,1.44851
3810000,1.14591
3820000,0.998362
3830000,1.05499
3840000,1.22237
3850000,1.04125
3860000,1.22231
3870000,1.23343
3880000,1.34516
3890000,1.38605
3900000,1.19
3910000,1.05669
3920000,1.04523
3930000,1.27994
3940000,1.22818
3950000,1.37557
3960000,1.33063
3970000,1.0912
3980000,1.38331
3990000,1.34064
4000000,1.04128
4010000,1.06228
4020000,1.30045
4030000,1.0121
4040000,1.13255
4050000,1.08379
4060000,1.13026
4070000,1.13421
4080000,1.42379
4090000,1.23523
4100000,1.13318
4110000,1.05375
4120000,1.14902
4130000,1.20462
4140000,1.12053
4150000,1.09298
4160000,1.29656
4170000,1.38256
4180000,1.11245
4190000,1.1331
4200000,1.16394
4210000,1.16718
4220000,1.18876
4230000,1.33024
4240000,1.17991
4250000,1.34036
4260000,1.16891
4270000,1.07913
4280000,1.06218
4290000,1.24935
4300000,1.06667
4310000,1.05308
4320000,1.07277
4330000,1.14431
4340000,1.20784
4350000,1.16055
4360000,1.16407
4370000,1.19983
4380000,1.42724
4390000,1.08722
4400000,1.05032
4410000,1.24261
4420000,1.71472
4430000,1.91888
4440000,1.76171
4450000,1.56285
4460000,2.06343
4470000,1.76085
4480000,1.83378
4490000,1.96985
4500000,2.07316
4510000,2.09306
4520000,2.00988
4530000,2.03312
4540000,2.41959
4550000,3.11531
4560000,2.22837
4570000,2.66843
4580000,2.68721
4590000,3.08993
4600000,2.79229
4610000,2.86833
4620000,2.49838
4630000,1.60487
4640000,1.16314
4650000,1.35197
4660000,1.10946
4670000,1.24332
4680000,1.08119
4690000,1.535
4700000,1.68501
4710000,2.05697
4720000,1.5579
4730000,1.09707
4740000,1.38858
4750000,1.09168
4760000,1.22519
4770000,1.19871
4780000,1.28242
4790000,1.47645
4800000,1.13353
4810000,1.21767
4820000,1.3085
4830000,1.11717
4840000,1.10832
4850000,1.18796
4860000,1.46133
4870000,1.09958
4880000,1.1279
4890000,1.18763
4900000,1.14066
4910000,1.0851
4920000,1.09159
4930000,1.2899
4940000,1.1118
4950000,1.14162
4960000,1.44636
4970000,1.21934
4980000,1.11977
4990000,1.30657
5000000,1.26971


==> images/Data/separationNc2Ns1498Vr0_08rho0_45Hard.csv <==
step,r
0,4.58133
10000,4.64722
20000,5.1479
30000,5.1346
40000,5.15546
50000,5.44144
60000,5.07674
70000,5.13643
80000,5.02327
90000,4.77094
100000,4.64905
110000,4.70462
120000,4.3823
130000,4.47069
140000,4.15954
150000,4.37938
160000,4.31488
170000,4.30627
180000,4.23144
190000,4.03228
200000,4.26502
210000,4.21919
220000,4.1307
230000,3.97194
240000,4.06103
250000,4.36353
260000,4.41513
270000,4.46945
280000,4.10024
290000,3.92977
300000,3.95012
310000,3.99836
320000,4.61183
330000,4.49356
340000,4.3725
350000,4.39752
360000,4.57257
370000,4.12533
380000,4.06184
390000,4.55226
400000,4.7357
410000,4.40728
420000,4.24252
430000,3.55547
440000,3.14346
450000,3.34001
460000,3.89268
470000,4.47175
480000,3.82167
490000,3.49534
500000,3.7495
510000,3.57404
520000,3.89166
530000,3.75914
540000,3.5481
550000,3.5705
560000,4.14275
570000,3.94302
580000,4.02065
590000,3.78315
600000,3.3496
610000,3.4925
620000,3.75986
630000,4.02944
640000,3.87584
650000,3.79782
660000,3.91608
670000,3.89852
680000,4.12877
690000,3.66244
700000,3.89177
710000,3.91611
720000,3.71208
730000,3.90493
740000,3.45884
750000,3.84691
760000,3.56396
770000,3.50786
780000,3.44983
790000,3.6017
800000,3.81437
810000,3.55611
820000,3.55186
830000,3.55498
840000,3.06217
850000,2.82664
860000,2.52811
870000,2.96279
880000,2.91272
890000,2.95752
900000,2.569
910000,2.30179
920000,2.43753
930000,1.82714
940000,2.10936
950000,2.26097
960000,2.4548
970000,1.98232
980000,2.02862
990000,2.73548
1000000,2.02677
1010000,2.91457
1020000,3.08261
1030000,2.50326
1040000,2.26044
1050000,2.43993
1060000,2.66259
1070000,2.83781
1080000,2.432
1090000,2.50795
1100000,2.79582
1110000,3.27242
1120000,3.39251
1130000,3.96852
1140000,4.17815
1150000,4.95796
1160000,5.11254
1170000,5.16325
1180000,5.23653
1190000,5.52417
1200000,5.38897
1210000,5.33083
1220000,5.48654
1230000,5.44188
1240000,4.64012
1250000,4.48001
1260000,4.6226
1270000,4.21171
1280000,4.26816
1290000,4.08622
1300000,4.21857
1310000,4.77265
1320000,4.64616
1330000,4.89438
1340000,4.9638
1350000,4.69184
1360000,4.81801
1370000,4.78263
1380000,4.7294
1390000,4.04517
1400000,4.07752
1410000,3.83046
1420000,3.76138
1430000,3.57522
1440000,3.49974
1450000,3.93353
1460000,3.85251
1470000,3.94718
1480000,3.89524
1490000,3.57025
1500000,3.50828
1510000,3.82379
1520000,3.69582
1530000,3.52889
1540000,3.43693
1550000,3.5334
1560000,3.64768
1570000,3.94188
1580000,3.94496
1590000,3.97556
1600000,3.76138
1610000,3.85488
1620000,3.19921
1630000,3.29635
1640000,3.11785
1650000,3.26913
1660000,3.35956
1670000,3.09987
1680000,3.33909
1690000,3.35595
1700000,3.77585
1710000,3.8439
1720000,3.99897
1730000,3.83291
1740000,3.96977
1750000,3.94397
1760000,4.00259
1770000,3.79873
1780000,3.59902
1790000,3.68263
1800000,4.01727
1810000,3.65198
1820000,4.10059
1830000,3.90071
1840000,4.2313
1850000,4.84931
1860000,4.53432
1870000,5.23962
1880000,5.34454
1890000,5.35592
1900000,4.95551
1910000,4.93242
1920000,5.1024
1930000,5.42038
1940000,5.4437
1950000,5.10064
1960000,4.94543
1970000,4.6248
1980000,3.87575
1990000,4.33793
2000000,4.44806
2010000,4.71717
2020000,4.53296
2030000,4.56321
2040000,4.11003
2050000,3.3688
2060000,3.932
2070000,4.21615
2080000,4.19286
2090000,3.7452
2100000,3.42061
2110000,3.27079
2120000,3.31458
2130000,3.0247
2140000,3.28773
2150000,3.14955
2160000,3.24129
2170000,3.03107
2180000,3.47743
2190000,3.54432
2200000,3.94091
2210000,4.06959
2220000,3.27618
2230000,3.21897
2240000,3.19167
2250000,2.99056
2260000,3.10664
2270000,3.76919
2280000,3.54785
2290000,3.89929
2300000,3.98892
2310000,3.75625
2320000,3.66679
2330000,4.13981
2340000,4.25736
2350000,4.20141
2360000,4.18953
2370000,4.11833
2380000,4.21634
2390000,3.9675
2400000,3.72042
2410000,3.73447
2420000,3.6921
2430000,3.43303
2440000,3.57666
2450000,3.1308
2460000,3.20473
2470000,3.76597
2480000,4.0499
2490000,3.77409
2500000,3.63816
2510000,3.65517
2520000,2.95214
2530000,2.55836
2540000,2.42575
2550000,2.80176
2560000,2.89731
2570000,3.04077
2580000,3.07852
2590000,2.7659
2600000,2.71946
2610000,3.37651
2620000,3.66143
2630000,3.67898
2640000,3.82614
2650000,3.53391
2660000,3.77684
2670000,3.45317
2680000,3.77255
2690000,3.41107
2700000,3.5154
2710000,3.66397
2720000,3.16599
2730000,2.45624
2740000,3.18627
2750000,3.11126
2760000,2.6486
2770000,2.42865
2780000,2.41387
2790000,1.6228
2800000,1.3364
2810000,1.42831
2820000,1.62078
2830000,1.6584
2840000,1.72303
2850000,1.37457
2860000,1.13346
2870000,1.34672
2880000,1.43605
2890000,1.30707
2900000,1.71896
2910000,1.59382
2920000,1.93137
2930000,2.24673
2940000,2.5184
2950000,2.3754
2960000,2.41351
2970000,2.09205
2980000,2.07252
2990000,1.75211
3000000,1.83793
3010000,1.88115
3020000,1.86929
3030000,1.67844
3040000,1.78331
3050000,1.62168
3060000,1.52158
3070000,1.48676
3080000,1.15832
3090000,1.36221
3100000,1.46741
3110000,2.10929
3120000,1.48313
3130000,1.36237
3140000,1.61703
3150000,1.64531
3160000,1.92094
3170000,1.57049
3180000,1.6493
3190000,2.08126
3200000,1.96607
3210000,2.23316
3220000,1.73694
3230000,2.00514
3240000,2.09924
3250000,1.78763
3260000,1.79562
3270000,1.80739
3280000,1.77206
3290000,1.93317
3300000,2.47882
3310000,2.58719
3320000,2.15265
3330000,2.08311
3340000,2.041
3350000,1.9942
3360000,1.90126
3370000,1.97271
3380000,2.08166
3390000,2.06125
3400000,1.44353
3410000,1.95812
3420000,1.94651
3430000,2.08325
3440000,2.1178
3450000,2.22552
3460000,2.41148
3470000,2.59845
3480000,2.051
3490000,2.14292
3500000,2.5329
3510000,2.33866
3520000,2.43551
3530000,3.11094
3540000,3.52093
3550000,2.86876
3560000,2.6684
3570000,2.66723
3580000,2.9346
3590000,2.94902
3600000,2.42504
3610000,2.02043
3620000,1.45134
3630000,1.39621
3640000,1.68753
3650000,1.58521
3660000,1.74315
3670000,2.56523
3680000,2.69641
3690000,3.16197
3700000,2.85664
3710000,2.4322
3720000,2.65643
3730000,2.60153
3740000,2.28279
3750000,2.18513
3760000,2.14916
3770000,1.92575
3780000,1.71679
3790000,2.15863
3800000,2.12144
3810000,2.09344
3820000,2.59396
3830000,3.02217
3840000,3.36977
3850000,3.20227
3860000,3.31416
3870000,2.97939
3880000,3.1293
3890000,2.7233
3900000,2.67993
3910000,2.65818
3920000,2.78849
3930000,2.81889
3940000,3.08648
3950000,3.24309
3960000,2.95267
3970000,2.85689
3980000,2.65683
3990000,2.75432
4000000,2.55441
4010000,2.99447
4020000,2.84861
4030000,2.99697
4040000,2.67805
4050000,2.2641
4060000,2.22244
4070000,2.30003
4080000,2.3041
4090000,2.33622
4100000,2.75035
4110000,2.72056
4120000,2.68541
4130000,2.59922
4140000,2.70349
4150000,2.3666
4160000,2.30898
4170000,2.29698
4180000,2.47156
4190000,2.47279
4200000,2.39317
4210000,2.61369
4220000,2.56136
4230000,2.4147
4240000,2.70399
4250000,2.77228
4260000,2.74403
4270000,2.58325
4280000,2.22167
4290000,2.12201
4300000,1.90267
4310000,1.94946
4320000,2.17053
4330000,1.65899
4340000,1.50825
4350000,1.45434
4360000,1.96171
4370000,1.76463
4380000,1.40003
4390000,1.36395
4400000,1.63363
4410000,1.60263
4420000,1.23881
4430000,1.14727
4440000,1.13677
4450000,1.26984
4460000,1.85316
4470000,2.04664
4480000,1.912
4490000,1.69487
4500000,1.91609
4510000,1.67097
4520000,2.03413
4530000,1.98681
4540000,2.17203
4550000,1.8423
4560000,1.97058
4570000,1.89519
4580000,1.72632
4590000,1.74255
4600000,1.63398
4610000,1.29237
4620000,1.48856
4630000,1.86368
4640000,1.8077
4650000,1.74443
4660000,1.77513
4670000,2.03577
4680000,2.1864
4690000,2.27178
4700000,2.58452
4710000,2.40033
4720000,1.91662
4730000,2.18649
4740000,2.10521
4750000,2.23965
4760000,2.38093
4770000,2.26039
4780000,2.81743
4790000,2.485
4800000,3.13687
4810000,3.40934
4820000,3.26458
4830000,2.85341
4840000,2.52727
4850000,2.84227
4860000,2.88772
4870000,2.96221
4880000,3.36052
4890000,3.15242
4900000,3.44184
4910000,3.16774
4920000,2.65995
4930000,2.46105
4940000,2.13235
4950000,1.80178
4960000,2.01593
4970000,2.14089
4980000,2.06049
4990000,2.44647
5000000,2.01368


==> images/Data/separationNc2Ns1498Vr0_08rho0_45NonAdd.csv <==
step,r
0,3.37093
10000,3.45119
20000,3.29355
30000,3.55255
40000,3.66322
50000,3.84837
60000,3.61301
70000,4.19794
80000,4.1882
90000,3.56524
100000,3.52459
110000,3.50605
120000,3.06388
130000,3.12183
140000,2.95876
150000,2.88519
160000,2.85194
170000,2.92319
180000,2.93532
190000,3.74506
200000,3.84638
210000,4.24652
220000,4.42451
230000,4.46241
240000,4.33152
250000,4.4687
260000,4.76314
270000,4.87401
280000,4.59866
290000,4.50943
300000,4.6657
310000,4.7846
320000,4.8099
330000,4.77444
340000,4.25204
350000,4.40016
360000,4.09665
370000,4.22881
380000,3.69966
390000,3.18984
400000,3.57333
410000,3.5003
420000,3.67523
430000,3.61308
440000,3.75036
450000,3.54042
460000,3.57243
470000,3.48103
480000,3.53153
490000,3.59892
500000,3.58989
510000,3.52481
520000,4.00712
530000,4.54906
540000,4.00385
550000,4.40909
560000,4.19532
570000,4.06623
580000,3.94322
590000,4.30048
600000,4.39891
610000,4.22075
620000,3.72851
630000,3.82926
640000,3.78601
650000,3.12272
660000,2.9466
670000,3.40251
680000,3.7591
690000,3.48222
700000,3.257
710000,2.75402
720000,2.73305
730000,2.40589
740000,2.47021
750000,2.62773
760000,2.33263
770000,2.50834
780000,2.37307
790000,2.5861
800000,2.55528
810000,2.38955
820000,2.81623
830000,3.00999
840000,3.13277
850000,2.80455
860000,2.31899
870000,2.63102
880000,2.9139
890000,3.37772
900000,3.51068
910000,3.49286
920000,3.71883
930000,3.52423
940000,3.43903
950000,3.89792
960000,3.24262
970000,3.79554
980000,4.25785
990000,4.19272
1000000,4.7992
1010000,5.04224
1020000,5.36291
1030000,5.52835
1040000,5.72549
1050000,5.78495
1060000,5.81449
1070000,6.02711
1080000,6.12882
1090000,5.52566
1100000,5.58917
1110000,5.51882
1120000,5.64567
1130000,5.74089
1140000,5.66245
1150000,5.70501
1160000,5.75485
1170000,5.67075
1180000,5.66952
1190000,5.57699
1200000,5.15444
1210000,5.41205
1220000,5.4159
1230000,5.564
1240000,5.43182
1250000,5.57567
1260000,5.37725
1270000,4.7259
1280000,5.22397
1290000,5.05604
1300000,4.32628
1310000,4.37407
1320000,4.45526
1330000,4.17936
1340000,4.56005
1350000,5.06532
1360000,5.04865
1370000,5.26962
1380000,5.00481
1390000,5.17572
1400000,4.48426
1410000,4.86851
1420000,4.84238
1430000,4.12686
1440000,4.10149
1450000,4.38424
1460000,4.25549
1470000,5.00605
1480000,4.72638
1490000,4.8704
1500000,4.99873
1510000,4.57577
1520000,4.3221
1530000,4.18581
1540000,4.15242
1550000,4.28014
1560000,4.27327
1570000,4.47748
1580000,4.40167
1590000,4.07308
1600000,4.46666
1610000,4.427
1620000,4.46482
1630000,4.04035
1640000,3.64716
1650000,3.71873
1660000,3.39986
1670000,3.2382
1680000,3.18663
1690000,3.49043
1700000,3.5501
1710000,3.27696
1720000,3.39219
1730000,3.68906
1740000,3.56253
1750000,3.50688
1760000,3.76271
1770000,3.84083
1780000,3.39517
1790000,3.02006
1800000,2.64693
1810000,2.61868
1820000,2.91149
1830000,3.21098
1840000,3.58646
1850000,4.41869
1860000,3.65389
1870000,3.66959
1880000,3.52872
1890000,3.42229
1900000,3.37645
1910000,3.26263
1920000,3.33606
1930000,2.88262
1940000,3.47073
1950000,2.98925
1960000,3.1448
1970000,2.59775
1980000,2.58022
1990000,2.59373
2000000,2.94876
2010000,3.42662
2020000,3.69781
2030000,3.76004
2040000,3.52395
2050000,3.82534
2060000,3.63433
2070000,3.5701
2080000,3.94793
2090000,4.02346
2100000,3.93612
2110000,4.34408
2120000,4.3182
2130000,4.45609
2140000,4.44957
2150000,4.20791
2160000,4.54041
2170000,4.58331
2180000,4.4624
2190000,4.20585
2200000,4.27982
2210000,4.08702
2220000,3.57439
2230000,3.13634
2240000,3.56599
2250000,3.73341
2260000,3.66304
2270000,3.69399
2280000,3.46907
2290000,3.4776
2300000,3.86815
2310000,3.6792
2320000,3.58296
2330000,3.16081
2340000,3.3181
2350000,3.16516
2360000,3.20073
2370000,3.47378
2380000,3.65596
2390000,3.16227
2400000,3.07785
2410000,2.51602
2420000,2.52928
2430000,2.6356
2440000,2.7309
2450000,2.06243
2460000,1.76148
2470000,1.66727
2480000,1.28586
2490000,1.17991
2500000,1.42459
2510000,1.30979
2520000,1.22936
2530000,1.15976
2540000,1.15936
2550000,1.34332
2560000,1.62366
2570000,1.21464
2580000,1.22475
2590000,1.2656
2600000,1.30861
2610000,1.18925
2620000,1.31996
2630000,1.27297
2640000,1.23821
2650000,1.44457
2660000,1.22859
2670000,1.35486
2680000,1.36844
2690000,1.2861
2700000,1.23062
2710000,1.20333
2720000,1.55892
2730000,1.41832
2740000,1.2517
2750000,1.25518
2760000,1.22608
2770000,1.58134
2780000,1.52255
2790000,1.31242
2800000,1.36281
2810000,1.48077
2820000,1.34283
2830000,1.66101
2840000,1.39596
2850000,1.21373
2860000,1.48053
2870000,1.26576
2880000,1.39645
2890000,1.22127
2900000,1.29475
2910000,1.18944
2920000,1.34451
2930000,1.35278
2940000,1.67125
2950000,1.25507
2960000,1.36448
2970000,1.26427
2980000,1.17706
2990000,1.40878
3000000,1.43579
3010000,1.15076
3020000,1.35669
3030000,1.53324
3040000,1.59873
3050000,1.57912
3060000,1.31771
3070000,1.33452
3080000,1.4686
3090000,1.26101
3100000,1.34339
3110000,1.13935
3120000,1.2455
3130000,1.26475
3140000,1.40177
3150000,1.51258
3160000,1.20878
3170000,1.18979
3180000,1.27665
3190000,1.33288
3200000,1.4698
3210000,1.68145
3220000,1.62424
3230000,1.33407
3240000,1.4573
3250000,1.65627
3260000,1.52105
3270000,1.42391
3280000,1.50947
3290000,1.74031
3300000,1.90121
3310000,1.54291
3320000,1.66519
3330000,1.79792
3340000,1.87393
3350000,1.87167
3360000,1.57931
3370000,1.77415
3380000,1.75576
3390000,1.99497
3400000,1.73712
3410000,1.59629
3420000,1.45456
3430000,1.87118
3440000,1.97951
3450000,1.92918
3460000,1.76307
3470000,1.50811
3480000,1.53242
3490000,1.57329
3500000,1.79034
3510000,1.96432
3520000,1.75921
3530000,1.88004
3540000,1.83987
3550000,1.82143
3560000,1.8609
3570000,1.84538
3580000,1.82688
3590000,1.58067
3600000,1.70082
3610000,1.54017
3620000,1.77919
3630000,1.55446
3640000,1.87414
3650000,1.95166
3660000,1.97913
3670000,1.84436
3680000,1.96237
3690000,2.40846
3700000,1.96129
3710000,1.83073
3720000,1.86709
3730000,1.72654
3740000,1.50439
3750000,1.3295
3760000,1.55011
3770000,1.65967
3780000,1.89
3790000,1.87998
3800000,1.77548
3810000,1.81358
3820000,1.80332
3830000,1.51844
3840000,1.82904
3850000,1.72082
3860000,1.75025
3870000,1.829
3880000,1.88288
3890000,1.99383
3900000,1.61411
3910000,1.57857
3920000,1.56814
3930000,1.82114
3940000,1.62129
3950000,1.96901
3960000,2.28316
3970000,2.13924
3980000,1.86749
3990000,1.63014
4000000,1.68425
4010000,1.66025
4020000,1.99907
4030000,1.62286
4040000,1.65862
4050000,1.87381
4060000,1.93132
4070000,1.80663
4080000,1.60308
4090000,2.18633
4100000,1.47633
4110000,1.97382
4120000,1.61639
4130000,1.5069
4140000,1.75462
4150000,1.87167
4160000,1.59852
4170000,1.69983
4180000,1.74777
4190000,1.4875
4200000,1.57607
4210000,1.68836
4220000,2.22498
4230000,2.23252
4240000,1.58871
4250000,1.73497
4260000,1.48736
4270000,1.56322
4280000,1.63374
4290000,1.81867
4300000,1.25816
4310000,1.3838
4320000,1.21449
4330000,1.11379
4340000,1.14776
4350000,1.21237
4360000,1.24504
4370000,1.19995
4380000,1.22762
4390000,1.3085
4400000,1.30729
4410000,1.35746
4420000,1.28222
4430000,1.29751
4440000,1.35175
4450000,1.34519
4460000,1.27723
4470000,1.35266
4480000,1.61072
4490000,1.48837
4500000,1.30815
4510000,1.24213
4520000,1.45112
4530000,1.46971
4540000,1.46559
4550000,1.21479
4560000,1.32266
4570000,1.24539
4580000,1.29303
4590000,1.13953
4600000,1.20096
4610000,1.2419
4620000,1.10873
4630000,1.19307
4640000,1.14082
4650000,1.22131
4660000,1.23311
4670000,1.2898
4680000,1.21716
4690000,1.107
4700000,1.29089
4710000,1.20196
4720000,1.21587
4730000,1.24185
4740000,1.16924
4750000,1.1932
4760000,1.18806
4770000,1.27816
4780000,1.2157
4790000,1.23344
4800000,1.20841
4810000,1.53869
4820000,1.57431
4830000,1.4911
4840000,1.32165
4850000,1.59376
4860000,1.76427
4870000,1.35453
4880000,1.50631
4890000,1.35634
4900000,1.20968
4910000,1.39662
4920000,1.27815
4930000,1.33465
4940000,1.32924
4950000,1.28648
4960000,1.20084
4970000,1.12957
4980000,1.1334
4990000,1.14716
5000000,1.25905


==> images/ExcludedVolume_69_0.08.dat <==
alpha,norm
0.50779044,10.4808378
4.61047649,10.4801731
8.78448391,10.4787579
13.4741383,10.4760399
17.4930134,10.4727154
20.9693832,10.4683933
24.1911602,10.4633017
27.3325539,10.4575357
31.7613373,10.4510031
34.549427,10.4435234
37.7691422,10.4358845
40.5121269,10.4276314
43.1986084,10.4189463
45.5612984,10.4097967
47.7990837,10.400363
49.7899094,10.3905067
51.7786751,10.3803864
54.3960304,10.3701859
55.8175697,10.3596563
58.1969757,10.3487501
59.3815193,10.3383684
60.5471916,10.3271036
62.0835762,10.315856
63.731163,10.304534
65.3853683,10.2932501
65.8910828,10.2819386
67.842514,10.2707071
68.6435165,10.2591486
69.9432297,10.2478838
70.799324,10.2361908
71.5439529,10.2245779
72.3306046,10.2136087
73.8655853,10.2018051
74.7983398,10.1904259
75.4650345,10.1792383
76.5068512,10.1676655
77.4150772,10.1563454
77.6640244,10.1451416
79.4491577,10.1339312
79.3134842,10.1227503
80.1581497,10.1117105
80.7289429,10.1009703
81.7092972,10.0898733
82.4860535,10.0792952
82.8294678,10.0684052
83.5359421,10.0576544
84.122612,10.0465994
84.7704315,10.0364161
85.2572861,10.0258226
86.0227737,10.0149279
86.4116745,10.0040274
87.086113,9.99363995
87.6655731,9.9827013
87.8175735,9.97230625
88.3296661,9.96153069
88.9403,9.948934
89.589859,9.93969727
89.3643951,9.92934895
90.7837753,9.9184761
91.5741119,9.88539124
92.2919083,9.87515545
92.5344696,9.86396885
92.6947937,9.85295677
93.4836044,9.84162045
93.4799957,9.83124065
94.4035568,9.81994057
94.4077301,9.80887032
94.7707138,9.79888535
95.314003,9.78707027
95.3155975,9.7772522
96.1981659,9.76652336
96.2003403,9.75619984
96.4453812,9.74669456
97.070076,9.73637581
97.5403366,9.71830559
97.6279755,9.70270729
97.9011078,9.69099426
98.0462875,9.68771744
98.181221,9.68223572
98.4717941,9.68152714
98.9268188,9.69008255
99.0040131,9.70115948
99.4008408,9.70817757
99.2436981,9.71623802
99.4973297,9.74752331
99.8681183,9.75961494
100.18293,9.77257347
100.337105,9.78578663
100.447517,9.81558514
100.927795,9.83127213
100.980042,9.84765053
101.158279,9.8643856
101.636681,9.89882278
102.19236,9.97199535
102.323036,9.99101925
103.195946,10.0097637
103.39431,10.0475473
103.936775,10.085597
104.211761,10.1047106
105.367607,10.1428642
105.754898,10.161562
105.946609,10.1990366
106.961655,10.2361031
107.381485,10.2546396
108.297508,10.2910881
108.680038,10.3095551
109.588432,10.3455524
110.911133,10.3631048
112.150826,10.3808718
112.934883,10.3981123
113.8368,10.4153833
114.155281,10.4323864
115.55204,10.449275
117.226715,10.4657097
118.035889,10.4817324
119.114067,10.4979076
123.33918,10.5135612
124.457962,10.5284395
127.174919,10.5429001
129.791245,10.5567656
134.781342,10.569684
139.316254,10.5816488
146.351501,10.5921001
155.290894,10.6004763
165.628998,10.6063919
177.419495,10.6085339


==> images/ExcludedVolume_II_0.08.dat <==
alpha,norm
0.50779044,10.4807701
4.61047649,10.4799843
8.78448391,10.4780703
13.4741383,10.4739361
17.4930134,10.4691744
20.9693832,10.4639091
24.1911602,10.4579
27.3325539,10.45117
31.7613373,10.4400015
34.549427,10.4313669
37.7691422,10.4205971
40.5121269,10.4102879
43.1986084,10.3989058
45.5612984,10.3879681
47.7990837,10.3767023
49.7899094,10.3657312
51.7786751,10.3540888
54.3960304,10.3376436
55.8175697,10.3278933
58.1969757,10.3102798
59.3815193,10.3017397
60.5471916,10.2919025
62.0835762,10.2788277
63.731163,10.2639809
65.3853683,10.2482262
65.8910828,10.2432213
67.842514,10.2234573
68.6435165,10.2149754
69.9432297,10.200717
70.799324,10.1906862
71.5439529,10.1816864
72.3306046,10.1726627
73.8655853,10.1532545
74.7983398,10.1411772
75.4650345,10.132473
76.5068512,10.1177921
77.4150772,10.1049147
77.6640244,10.1010733
79.4491577,10.0734997
79.3134842,10.0760155
80.1581497,10.0624332
80.7289429,10.0532646
81.7092972,10.036252
82.4860535,10.0227127
82.8294678,10.0162992
83.5359421,10.0029659
84.122612,9.99118519
84.7704315,9.97870827
85.2572861,9.96875095
86.0227737,9.95221996
86.4116745,9.94331169
87.086113,9.92851448
87.6655731,9.91466904
87.8175735,9.91147327
88.3296661,9.89925671
88.9403,9.88450432
89.589859,9.86788845
89.3643951,9.87331295
90.7837753,9.83743
90.5650101,9.84376526
91.5643997,9.81760597
91.5741119,9.81701088
92.2919083,9.79919338
92.5344696,9.79282856
92.6947937,9.78851032
93.4836044,9.76820946
93.4799957,9.76886272
94.4035568,9.74567413
94.4077301,9.74572659
94.7707138,9.73804379
95.314003,9.72446442
95.3155975,9.72515488
96.1981659,9.70606804
96.2003403,9.70618725
96.4453812,9.70178699
97.070076,9.68969822
97.0697937,9.68991089
97.5403366,9.68248653
97.6281052,9.68144894
97.6279755,9.681036
97.9007874,9.67866135
97.9011078,9.67808151
98.0462875,9.67794895
98.1786423,9.67669392
98.181221,9.67702961
98.4710464,9.67693043
98.4717941,9.67661953
99.1961823,9.67987537
98.6089783,9.67702484
98.9268188,9.67951965
98.6277618,9.67644882
99.0040131,9.68002987
99.4008408,9.68510532
99.2436981,9.68241501
99.974762,9.69503117
99.8788376,9.69371891
99.4973297,9.68599319
99.8681183,9.6941328
100.18293,9.7015276
100.337105,9.70488071
100.167679,9.70013142
100.447517,9.70803356
100.927795,9.72257328
100.980042,9.72459316
101.158279,9.73050785
101.659508,9.74765587
101.636681,9.74723053
100.80999,9.71324348
101.281158,9.73138428
102.721985,9.78970146
102.19236,9.76858521
102.323036,9.77387142
103.195946,9.8113308
103.620293,9.82987881
103.39431,9.82011223
103.936501,9.84444332
103.936775,9.84462547
104.211761,9.85744572
104.04248,9.84881973
105.367607,9.91126823
105.754898,9.92912006
105.545891,9.9193716
105.946609,9.93844891
107.255592,9.99766827
106.961655,9.98493767
107.381485,10.0037909
108.686302,10.0597324
108.297508,10.0434704
108.680038,10.059886
110.054428,10.1146727
109.588432,10.0964766
110.911133,10.1464911
112.150826,10.1890192
112.934883,10.2133169
113.8368,10.2396755
114.155281,10.248394
115.55204,10.2842417
117.226715,10.321497
118.035889,10.3371
119.114067,10.3571978
123.33918,10.4202232
124.457962,10.4339399
127.174919,10.4621363
129.791245,10.4850111
134.781342,10.5190086
139.316254,10.5420914
146.351501,10.5678549
155.290894,10.5887127
165.628998,10.6026211
177.419495,10.6084471


==> images/GO_0.dat <==
0 3.00096
0.0939515 2.98959
0.186034 2.95693
0.274497 2.90387
0.357952 2.83348
0.435495 2.74961
0.50641 2.65469
0.570573 2.5526
0.627786 2.44506
0.678631 2.33586
0.723043 2.2253
0.761925 2.11633
0.795487 2.00917
0.824505 1.90532
0.849322 1.8049
0.870606 1.70866
0.888419 1.61603
0.903826 1.52829
0.916527 1.44422
0.927655 1.365
0.937239 1.29
0.945659 1.21914
0.952837 1.15178
0.959085 1.08787
0.965192 1.02782
0.97 0.97
0.974732 0.915335
0.978604 0.862755
0.982338 0.81266
0.98503 0.764068
0.987378 0.717372
0.98954 0.67249
0.99107 0.628952
0.992686 0.587073
0.993287 0.546064
0.994198 0.506569
0.994264 0.467865
0.994841 0.430506
0.995381 0.394099
0.995294 0.358328
0.99597 0.32361
0.996816 0.289602
0.997202 0.256038
0.998542 0.223201
0.998809 0.190533
1.00011 0.158402
1.00108 0.126466
1.00175 0.094693
1.00211 0.0630474
1.00289 0.0315171
1.00268 -1.27444e-15
1.00289 -0.0315171
1.00211 -0.0630474
1.00175 -0.094693
1.00108 -0.126466
1.00011 -0.158402
0.998809 -0.190533
0.998542 -0.223201
0.997202 -0.256038
0.996816 -0.289602
0.99597 -0.32361
0.995294 -0.358328
0.995381 -0.394099
0.994841 -0.430506
0.994264 -0.467865
0.994198 -0.506569
0.993287 -0.546064
0.992686 -0.587073
0.99107 -0.628952
0.98954 -0.67249
0.987378 -0.717372
0.98503 -0.764068
0.982338 -0.81266
0.978604 -0.862755
0.974732 -0.915335
0.97 -0.97
0.965192 -1.02782
0.959085 -1.08787
0.952837 -1.15178
0.945659 -1.21914
0.937239 -1.29
0.927655 -1.365
0.916527 -1.44422
0.903826 -1.52829
0.888419 -1.61603
0.870606 -1.70866
0.849322 -1.8049
0.824505 -1.90532
0.795487 -2.00917
0.761925 -2.11633
0.723043 -2.2253
0.678631 -2.33586
0.627786 -2.44506
0.570573 -2.5526
0.50641 -2.65469
0.435495 -2.74961
0.357952 -2.83348
0.274497 -2.90387
0.186034 -2.95693
0.0939515 -2.98959
1.36945e-14 -3.00096
-0.0939515 -2.98959
-0.186034 -2.95693
-0.274497 -2.90387
-0.357952 -2.83348
-0.435495 -2.74961
-0.50641 -2.65469
-0.570573 -2.5526
-0.627786 -2.44506
-0.678631 -2.33586
-0.723043 -2.2253
-0.761925 -2.11633
-0.795487 -2.00917
-0.824505 -1.90532
-0.849322 -1.8049
-0.870606 -1.70866
-0.888419 -1.61603
-0.903826 -1.52829
-0.916527 -1.44422
-0.927655 -1.365
-0.937239 -1.29
-0.945659 -1.21914
-0.952837 -1.15178
-0.959085 -1.08787
-0.965192 -1.02782
-0.97 -0.97
-0.974732 -0.915335
-0.978604 -0.862755
-0.982338 -0.81266
-0.98503 -0.764068
-0.987378 -0.717372
-0.98954 -0.67249
-0.99107 -0.628952
-0.992686 -0.587073
-0.993287 -0.546064
-0.994198 -0.506569
-0.994264 -0.467865
-0.994841 -0.430506
-0.995381 -0.394099
-0.995294 -0.358328
-0.99597 -0.32361
-0.996816 -0.289602
-0.997202 -0.256038
-0.998542 -0.223201
-0.998809 -0.190533
-1.00011 -0.158402
-1.00108 -0.126466
-1.00175 -0.094693
-1.00211 -0.0630474
-1.00289 -0.0315171
-1.00268 -1.35425e-14
-1.00289 0.0315171
-1.00211 0.0630474
-1.00175 0.094693
-1.00108 0.126466
-1.00011 0.158402
-0.998809 0.190533
-0.998542 0.223201
-0.997202 0.256038
-0.996816 0.289602
-0.99597 0.32361
-0.995294 0.358328
-0.995381 0.394099
-0.994841 0.430506
-0.994264 0.467865
-0.994198 0.506569
-0.993287 0.546064
-0.992686 0.587073
-0.99107 0.628952
-0.98954 0.67249
-0.987378 0.717372
-0.98503 0.764068
-0.982338 0.81266
-0.978604 0.862755
-0.974732 0.915335
-0.97 0.97
-0.965192 1.02782
-0.959085 1.08787
-0.952837 1.15178
-0.945659 1.21914
-0.937239 1.29
-0.927655 1.365
-0.916527 1.44422
-0.903826 1.52829
-0.888419 1.61603
-0.870606 1.70866
-0.849322 1.8049
-0.824505 1.90532
-0.795487 2.00917
-0.761925 2.11633
-0.723043 2.2253
-0.678631 2.33586
-0.627786 2.44506
-0.570573 2.5526
-0.50641 2.65469
-0.435495 2.74961
-0.357952 2.83348
-0.274497 2.90387
-0.186034 2.95693
-0.0939515 2.98959
-6.73697e-14 3.00096


==> images/GO_150.dat <==
0 2.47275
0.0751834 2.39238
0.145409 2.31121
0.210747 2.22947
0.271544 2.14949
0.328087 2.07146
0.380536 1.99484
0.429434 1.92118
0.475148 1.85058
0.517851 1.78245
0.557632 1.71622
0.594977 1.65261
0.630194 1.59169
0.66303 1.53217
0.694271 1.4754
0.723258 1.41947
0.751136 1.36631
0.777125 1.31405
0.802103 1.26391
0.82551 1.2147
0.848295 1.16758
0.869815 1.12136
0.890636 1.07659
0.910452 1.03271
0.929856 0.990196
0.9485 0.9485
0.967 0.908074
0.984969 0.868367
1.00195 0.828887
1.01855 0.790071
1.03486 0.751869
1.05095 0.714223
1.0663 0.676692
1.08094 0.639265
1.09553 0.602271
1.10949 0.565316
1.12351 0.528681
1.13696 0.492007
1.15054 0.455531
1.16362 0.418927
1.1762 0.382171
1.18966 0.345628
1.20267 0.308793
1.21523 0.271635
1.22872 0.23439
1.24176 0.196675
1.25434 0.15846
1.26785 0.119847
1.28016 0.0805409
1.29337 0.0406457
1.30603 -1.66001e-15
1.31881 -0.0414453
1.33097 -0.0837376
1.34317 -0.126967
1.35466 -0.171133
1.36677 -0.216475
1.37805 -0.262877
1.38982 -0.310661
1.40129 -0.35979
1.41306 -0.410532
1.42435 -0.4628
1.43572 -0.516893
1.44705 -0.572928
1.45819 -0.631016
1.469 -0.69126
1.47933 -0.753754
1.489 -0.818585
1.49846 -0.886189
1.5069 -0.95631
1.51355 -1.02861
1.5194 -1.10391
1.52308 -1.18142
1.52554 -1.26204
1.52546 -1.34487
1.52266 -1.42988
1.5175 -1.5175
1.50926 -1.6072
1.49778 -1.6989
1.48244 -1.79196
1.46356 -1.88681
1.43973 -1.98162
1.41136 -2.07675
1.37763 -2.1708
1.33864 -2.26352
1.29379 -2.3534
1.24267 -2.43887
1.18532 -2.51893
1.12218 -2.59321
1.05293 -2.65939
0.977976 -2.71643
0.898068 -2.76397
0.813766 -2.801
0.725734 -2.82655
0.634895 -2.84036
0.542317 -2.84292
0.44899 -2.83481
0.355648 -2.81524
0.263384 -2.78631
0.172892 -2.74804
0.0849117 -2.70194
1.20875e-14 -2.64882
-0.0813802 -2.58956
-0.158951 -2.52645
-0.23244 -2.45896
-0.301853 -2.38941
-0.367023 -2.31729
-0.428235 -2.24489
-0.485272 -2.17098
-0.538629 -2.09782
-0.588081 -2.02419
-0.63411 -1.95159
-0.676655 -1.87948
-0.716095 -1.80865
-0.752333 -1.73854
-0.785796 -1.6699
-0.816995 -1.60344
-0.845497 -1.53795
-0.872151 -1.47473
-0.896446 -1.41257
-0.919309 -1.35272
-0.940564 -1.29457
-0.960394 -1.23813
-0.978979 -1.18338
-0.996494 -1.1303
-1.01311 -1.07885
-1.0285 -1.0285
-1.04329 -0.979713
-1.05763 -0.932431
-1.07115 -0.886129
-1.08392 -0.840778
-1.0955 -0.795926
-1.10709 -0.752378
-1.11764 -0.709276
-1.1278 -0.666981
-1.13704 -0.625095
-1.14604 -0.583935
-1.15486 -0.543434
-1.16292 -0.50324
-1.17092 -0.4636
-1.17825 -0.424197
-1.18561 -0.38523
-1.19306 -0.346615
-1.20062 -0.308266
-1.20764 -0.269938
-1.21482 -0.23174
-1.2215 -0.193467
-1.22838 -0.155181
-1.23476 -0.116719
-1.24135 -0.0780989
-1.24813 -0.0392242
-1.2537 -1.69329e-14
-1.26015 0.0396018
-1.26534 0.0796085
-1.27066 0.120113
-1.27608 0.161207
-1.28087 0.20287
-1.28567 0.245255
-1.28975 0.288294
-1.29445 0.332357
-1.29898 0.37739
-1.3033 0.423469
-1.30799 0.470904
-1.31227 0.519566
-1.31672 0.569796
-1.32121 0.621712
-1.32497 0.675105
-1.32913 0.730697
-1.33231 0.787923
-1.33556 0.84757
-1.3381 0.909372
-1.33977 0.973398
-1.3415 1.04057
-1.34193 1.11014
-1.3414 1.18261
-1.34019 1.25852
-1.338 1.338
-1.33404 1.4206
-1.32897 1.50742
-1.32243 1.59855
-1.31361 1.69349
-1.30174 1.7917
-1.28735 1.89428
-1.26851 1.99886
-1.24542 2.10588
-1.21681 2.21336
-1.18167 2.31917
-1.13956 2.42168
-1.0896 2.51793
-1.03158 2.60548
-0.965042 2.68051
-0.890857 2.74178
-0.809623 2.78674
-0.722393 2.81354
-0.630731 2.82173
-0.536354 2.81167
-0.441025 2.78453
-0.346431 2.74228
-0.254001 2.68705
-0.164989 2.62242
-0.0801364 2.54998
-5.55118e-14 2.47275


==> images/GO_180.dat <==
0 3.00025
0.0936184 2.97898
0.183548 2.91741
0.26691 2.82362
0.342089 2.70791
0.408504 2.5792
0.466528 2.44562
0.517048 2.31314
0.560962 2.1848
0.599326 2.06289
0.633018 1.94823
0.662523 1.84023
0.688763 1.73962
0.711894 1.64509
0.732507 1.55666
0.750865 1.47366
0.767487 1.39605
0.782524 1.32318
0.796041 1.25436
0.808817 1.19014
0.820448 1.12925
0.831243 1.07163
0.841056 1.01666
0.851065 0.965344
0.860153 0.91597
0.8685 0.8685
0.876795 0.823365
0.884722 0.779987
0.89244 0.738291
0.899546 0.697759
0.906145 0.658353
0.911757 0.619629
0.917635 0.582349
0.922693 0.545679
0.928224 0.510296
0.932454 0.475109
0.937321 0.44107
0.941627 0.407478
0.946072 0.374577
0.950718 0.34228
0.954948 0.310281
0.960149 0.278949
0.965012 0.247773
0.969559 0.216722
0.974499 0.185896
0.979857 0.155194
0.98495 0.124428
0.98978 0.0935617
0.994347 0.062559
0.998649 0.0313838
1.00268 -1.27444e-15
1.00713 -0.0316503
1.01058 -0.0635802
1.01371 -0.0958243
1.01722 -0.128505
1.02036 -0.16161
1.02312 -0.19517
1.02615 -0.229371
1.02871 -0.264127
1.03213 -0.29986
1.03498 -0.336284
1.03854 -0.373897
1.0414 -0.412321
1.04481 -0.45213
1.04801 -0.493155
1.05153 -0.535782
1.05401 -0.579448
1.05659 -0.624867
1.05913 -0.672145
1.06089 -0.72098
1.06175 -0.771404
1.06213 -0.823876
1.06243 -0.878917
1.06188 -0.936171
1.0603 -0.995687
1.058 -1.058
1.05522 -1.1237
1.05121 -1.19236
1.04614 -1.26456
1.0397 -1.34038
1.032 -1.42043
1.02185 -1.50361
1.01011 -1.59168
0.995252 -1.68288
0.977329 -1.77775
0.955676 -1.87562
0.93001 -1.97637
0.899205 -2.07794
0.863687 -2.18142
0.822285 -2.28399
0.775048 -2.38535
0.721835 -2.48457
0.662252 -2.5793
0.596333 -2.66784
0.524562 -2.74985
0.446999 -2.82224
0.364422 -2.8847
0.277425 -2.93485
0.186967 -2.97175
0.0940848 -2.99383
1.36977e-14 -3.00167
-0.0940848 -2.99383
-0.186967 -2.97175
-0.277425 -2.93485
-0.364422 -2.8847
-0.446999 -2.82224
-0.524562 -2.74985
-0.596333 -2.66784
-0.662252 -2.5793
-0.721835 -2.48457
-0.775048 -2.38535
-0.822285 -2.28399
-0.863687 -2.18142
-0.899205 -2.07794
-0.93001 -1.97637
-0.955676 -1.87562
-0.977329 -1.77775
-0.995252 -1.68288
-1.01011 -1.59168
-1.02185 -1.50361
-1.032 -1.42043
-1.0397 -1.34038
-1.04614 -1.26456
-1.05121 -1.19236
-1.05522 -1.1237
-1.058 -1.058
-1.0603 -0.995687
-1.06188 -0.936171
-1.06243 -0.878917
-1.06213 -0.823876
-1.06175 -0.771404
-1.06089 -0.72098
-1.05913 -0.672145
-1.05659 -0.624867
-1.05401 -0.579448
-1.05153 -0.535782
-1.04801 -0.493155
-1.04481 -0.45213
-1.0414 -0.412321
-1.03854 -0.373897
-1.03498 -0.336284
-1.03213 -0.29986
-1.02871 -0.264127
-1.02615 -0.229371
-1.02312 -0.19517
-1.02036 -0.16161
-1.01722 -0.128505
-1.01371 -0.0958243
-1.01058 -0.0635802
-1.00713 -0.0316503
-1.00268 -1.35425e-14
-0.998649 0.0313838
-0.994347 0.062559
-0.98978 0.0935617
-0.98495 0.124428
-0.979857 0.155194
-0.974499 0.185896
-0.969559 0.216722
-0.965012 0.247773
-0.960149 0.278949
-0.954948 0.310281
-0.950718 0.34228
-0.946072 0.374577
-0.941627 0.407478
-0.937321 0.44107
-0.932454 0.475109
-0.928224 0.510296
-0.922693 0.545679
-0.917635 0.582349
-0.911757 0.619629
-0.906145 0.658353
-0.899546 0.697759
-0.89244 0.738291
-0.884722 0.779987
-0.876795 0.823365
-0.8685 0.8685
-0.860153 0.91597
-0.851065 0.965344
-0.841056 1.01666
-0.831243 1.07163
-0.820448 1.12925
-0.808817 1.19014
-0.796041 1.25436
-0.782524 1.32318
-0.767487 1.39605
-0.750865 1.47366
-0.732507 1.55666
-0.711894 1.64509
-0.688763 1.73962
-0.662523 1.84023
-0.633018 1.94823
-0.599326 2.06289
-0.560962 2.1848
-0.517048 2.31314
-0.466528 2.44562
-0.408504 2.5792
-0.342089 2.70791
-0.26691 2.82362
-0.183548 2.91741
-0.0936184 2.97898
-6.73539e-14 3.00025


==> images/GO_30.dat <==
0 2.59013
0.0835347 2.65812
0.170983 2.71769
0.261587 2.7673
0.354496 2.80612
0.448437 2.83132
0.542184 2.84223
0.634587 2.83898
0.724152 2.82038
0.810215 2.78878
0.891294 2.74312
0.967197 2.68649
1.03731 2.61994
1.10112 2.54453
1.15882 2.46263
1.21024 2.37524
1.25564 2.284
1.29545 2.19048
1.32989 2.09558
1.35969 2.00072
1.38487 1.90611
1.40549 1.81194
1.42294 1.72004
1.43652 1.62942
1.4473 1.54122
1.455 1.455
1.46029 1.37131
1.4634 1.29016
1.46452 1.21155
1.46386 1.13548
1.46162 1.06193
1.45799 0.99085
1.45257 0.921831
1.44673 0.855593
1.44005 0.791674
1.43333 0.73032
1.4255 0.670787
1.41731 0.613324
1.40958 0.55809
1.40113 0.504437
1.39274 0.45253
1.38454 0.402247
1.37595 0.353283
1.36773 0.305725
1.3593 0.2593
1.35071 0.213931
1.34203 0.169538
1.33332 0.126036
1.32462 0.0833381
1.31528 0.0413342
1.30603 -1.66001e-15
1.29619 -0.0407345
1.28651 -0.0809405
1.277 -0.120712
1.26697 -0.160055
1.25642 -0.198998
1.24608 -0.237702
1.23593 -0.276263
1.22596 -0.314772
1.21546 -0.353125
1.20512 -0.391566
1.19488 -0.430185
1.18407 -0.468806
1.1733 -0.507733
1.16253 -0.547047
1.15108 -0.586503
1.1389 -0.626117
1.12659 -0.666261
1.11406 -0.707003
1.10066 -0.748006
1.08692 -0.789691
1.07275 -0.83211
1.05807 -0.875311
1.04225 -0.91887
1.02628 -0.963739
1.0095 -1.0095
0.991814 -1.05617
0.973581 -1.10431
0.954639 -1.15396
0.934824 -1.20517
0.913548 -1.25739
0.891487 -1.31178
0.86803 -1.3678
0.842995 -1.42543
0.8162 -1.48466
0.787461 -1.54548
0.756592 -1.60784
0.723408 -1.6717
0.687721 -1.73699
0.649349 -1.80364
0.608326 -1.87224
0.564014 -1.94135
0.516296 -2.01084
0.465374 -2.08196
0.410746 -2.1532
0.352312 -2.22441
0.290066 -2.29611
0.223656 -2.36604
0.153223 -2.43541
0.0786261 -2.50192
1.17068e-14 -2.56538
-0.0824908 -2.6249
-0.168585 -2.67959
-0.257727 -2.72647
-0.349444 -2.76614
-0.442906 -2.7964
-0.537017 -2.81514
-0.630885 -2.82242
-0.723096 -2.81627
-0.812582 -2.79693
-0.897631 -2.76262
-0.977497 -2.7151
-1.0511 -2.65479
-1.11741 -2.58217
-1.17598 -2.4991
-1.22694 -2.408
-1.27029 -2.31065
-1.30625 -2.20874
-1.33595 -2.10513
-1.35929 -2.00013
-1.37822 -1.89696
-1.39205 -1.79462
-1.40266 -1.69553
-1.41034 -1.59971
-1.41487 -1.50669
-1.4175 -1.4175
-1.41854 -1.3321
-1.41778 -1.24994
-1.41603 -1.17144
-1.41301 -1.09605
-1.40842 -1.02327
-1.4036 -0.953887
-1.39765 -0.886974
-1.39134 -0.822838
-1.38428 -0.761015
-1.37726 -0.701749
-1.36919 -0.644293
-1.3615 -0.589173
-1.35369 -0.535965
-1.34591 -0.484557
-1.3376 -0.434612
-1.32954 -0.386267
-1.32184 -0.339391
-1.31391 -0.293693
-1.30581 -0.249097
-1.29763 -0.205524
-1.28941 -0.162891
-1.28052 -0.121045
-1.27169 -0.0800081
-1.26298 -0.0396906
-1.2537 -1.69329e-14
-1.2446 0.0391131
-1.235 0.0776993
-1.22561 0.115854
-1.21575 0.153585
-1.20614 0.191034
-1.19607 0.228163
-1.18624 0.265157
-1.17664 0.302111
-1.16657 0.338921
-1.1567 0.375834
-1.14698 0.412939
-1.13673 0.450065
-1.12658 0.487514
-1.11583 0.525069
-1.10508 0.563069
-1.09367 0.60125
-1.08216 0.639985
-1.06988 0.678965
-1.05738 0.718595
-1.04401 0.758519
-1.03029 0.799173
-1.01612 0.840606
-1.00088 0.882395
-0.985557 0.9255
-0.9695 0.9695
-0.952606 1.01442
-0.935236 1.06082
-0.916778 1.10819
-0.897986 1.15768
-0.877804 1.20819
-0.856511 1.26032
-0.83393 1.31406
-0.81024 1.37004
-0.784861 1.42766
-0.757607 1.48689
-0.728593 1.54834
-0.697572 1.61199
-0.664034 1.67716
-0.628271 1.74509
-0.589753 1.81507
-0.548231 1.88702
-0.503635 1.96153
-0.455656 2.03849
-0.403723 2.11639
-0.347887 2.19647
-0.287673 2.27717
-0.222924 2.35829
-0.153445 2.43894
-0.0790703 2.51606
-5.81469e-14 2.59013


==> images/Hard_0.dat <==
0 2.99601
0.0936184 2.97898
0.185546 2.94917
0.273632 2.89472
0.356889 2.82507
0.433061 2.73424
0.501905 2.63108
0.564249 2.5243
0.616883 2.4026
0.664427 2.28697
0.70731 2.17688
0.742524 2.06244
0.773882 1.9546
0.80232 1.85405
0.827043 1.75756
0.847171 1.66267
0.866617 1.57637
0.884029 1.49481
0.898719 1.41616
0.912552 1.34278
0.925601 1.27398
0.937424 1.20852
0.946977 1.1447
0.954876 1.08309
0.963739 1.02628
0.9725 0.9725
0.979887 0.920175
0.98656 0.86977
0.993234 0.821675
0.99844 0.774469
1.0034 0.72901
1.00942 0.686004
1.01495 0.644107
1.02007 0.603271
1.02551 0.563778
1.03074 0.525188
1.03585 0.487435
1.03832 0.449322
1.0414 0.412321
1.04386 0.375813
1.04641 0.339998
1.04842 0.304595
1.04857 0.269227
1.04961 0.234615
1.0509 0.20047
1.05179 0.166588
1.0523 0.132936
1.05384 0.0996173
1.05504 0.0663774
1.0566 0.0332051
1.05783 -1.34454e-15
1.05802 -0.0332495
1.05786 -0.066555
1.05736 -0.09995
1.0558 -0.133379
1.05389 -0.166919
1.05229 -0.200735
1.0503 -0.234769
1.04857 -0.269227
1.04639 -0.304003
1.04372 -0.339124
1.04186 -0.375094
1.03943 -0.41154
1.03702 -0.44876
1.03393 -0.486531
1.03074 -0.525188
1.02675 -0.564459
1.02251 -0.60471
1.01853 -0.646381
1.0141 -0.689183
1.00912 -0.733166
1.00291 -0.777936
0.996503 -0.824379
0.990273 -0.873043
0.983495 -0.923563
0.976 -0.976
0.968096 -1.03092
0.959552 -1.0884
0.947879 -1.14579
0.936124 -1.20684
0.925601 -1.27398
0.912949 -1.34336
0.898341 -1.41556
0.882589 -1.49238
0.866617 -1.57637
0.848455 -1.66519
0.82885 -1.7614
0.804847 -1.85989
0.775444 -1.95855
0.744919 -2.06909
0.707529 -2.17755
0.666005 -2.29241
0.618114 -2.40739
0.563786 -2.52223
0.502037 -2.63177
0.433061 -2.73424
0.356889 -2.82507
0.273698 -2.89542
0.185546 -2.94917
0.0937738 -2.98393
1.36719e-14 -2.99601
-0.0936184 -2.97898
-0.185546 -2.94917
-0.273632 -2.89472
-0.356889 -2.82507
-0.433061 -2.73424
-0.501905 -2.63108
-0.564249 -2.5243
-0.616883 -2.4026
-0.664427 -2.28697
-0.70731 -2.17688
-0.742524 -2.06244
-0.773882 -1.9546
-0.80232 -1.85405
-0.827043 -1.75756
-0.847171 -1.66267
-0.866617 -1.57637
-0.884029 -1.49481
-0.898719 -1.41616
-0.912552 -1.34278
-0.925601 -1.27398
-0.937424 -1.20852
-0.946977 -1.1447
-0.954876 -1.08309
-0.963739 -1.02628
-0.9725 -0.9725
-0.979887 -0.920175
-0.98656 -0.86977
-0.993234 -0.821675
-0.99844 -0.774469
-1.0034 -0.72901
-1.00942 -0.686004
-1.01495 -0.644107
-1.02007 -0.603271
-1.02551 -0.563778
-1.03074 -0.525188
-1.03585 -0.487435
-1.03832 -0.449322
-1.0414 -0.412321
-1.04386 -0.375813
-1.04641 -0.339998
-1.04842 -0.304595
-1.04857 -0.269227
-1.04961 -0.234615
-1.0509 -0.20047
-1.05179 -0.166588
-1.0523 -0.132936
-1.05384 -0.0996173
-1.05504 -0.0663774
-1.0566 -0.0332051
-1.05783 -1.42875e-14
-1.05802 0.0332495
-1.05786 0.066555
-1.05736 0.09995
-1.0558 0.133379
-1.05389 0.166919
-1.05229 0.200735
-1.0503 0.234769
-1.04857 0.269227
-1.04639 0.304003
-1.04372 0.339124
-1.04186 0.375094
-1.03943 0.41154
-1.03702 0.44876
-1.03393 0.486531
-1.03074 0.525188
-1.02675 0.564459
-1.02251 0.60471
-1.01853 0.646381
-1.0141 0.689183
-1.00912 0.733166
-1.00291 0.777936
-0.996503 0.824379
-0.990273 0.873043
-0.983495 0.923563
-0.976 0.976
-0.968096 1.03092
-0.959552 1.0884
-0.947879 1.14579
-0.936124 1.20684
-0.925601 1.27398
-0.912949 1.34336
-0.898341 1.41556
-0.882589 1.49238
-0.866617 1.57637
-0.848455 1.66519
-0.82885 1.7614
-0.804847 1.85989
-0.775444 1.95855
-0.744919 2.06909
-0.707529 2.17755
-0.666005 2.29241
-0.618114 2.40739
-0.563786 2.52223
-0.502037 2.63177
-0.433061 2.73424
-0.356889 2.82507
-0.273698 2.89542
-0.185546 2.94917
-0.0937738 2.98393
-6.72586e-14 2.99601


==> images/Hard_150.dat <==
0 2.33416
0.0708745 2.25526
0.137328 2.18277
0.199501 2.1105
0.257896 2.04146
0.312932 1.97578
0.364371 1.9101
0.413237 1.84872
0.459497 1.78962
0.502858 1.73085
0.544303 1.67519
0.584438 1.62334
0.623166 1.57394
0.660503 1.52633
0.694271 1.4754
0.726468 1.42577
0.756587 1.37623
0.786483 1.32987
0.814985 1.28421
0.842998 1.24043
0.869492 1.19675
0.894518 1.15321
0.916778 1.10819
0.93851 1.06453
0.959867 1.02215
0.98 0.98
0.997928 0.937117
1.0152 0.895021
1.03192 0.853677
1.04928 0.813908
1.06575 0.774313
1.08253 0.735685
1.09854 0.697152
1.11259 0.657982
1.12527 0.618623
1.13785 0.579762
1.15102 0.541627
1.16357 0.503521
1.17552 0.465422
1.1869 0.427311
1.19772 0.389163
1.20935 0.351349
1.21911 0.313014
1.22972 0.274875
1.24052 0.236642
1.25084 0.198113
1.25855 0.158991
1.26644 0.119714
1.27593 0.0802745
1.28489 0.0403792
1.2933 -1.64383e-15
1.30185 -0.0409122
1.30909 -0.0823613
1.31642 -0.124438
1.32449 -0.167322
1.33255 -0.211055
1.34054 -0.255722
1.34841 -0.301406
1.3554 -0.348008
1.36146 -0.395539
1.36853 -0.444664
1.37518 -0.495096
1.38262 -0.547418
1.39005 -0.601529
1.39734 -0.65754
1.40372 -0.715232
1.41093 -0.775663
1.41934 -0.839396
1.42929 -0.907055
1.43811 -0.977337
1.44503 -1.04987
1.44765 -1.12292
1.45253 -1.20164
1.45491 -1.28268
1.45772 -1.36889
1.456 -1.456
1.45069 -1.54483
1.444 -1.6379
1.43376 -1.73312
1.41849 -1.8287
1.399 -1.92556
1.37837 -2.02821
1.35111 -2.12901
1.31381 -2.22152
1.27301 -2.3156
1.22694 -2.408
1.17328 -2.49334
1.11404 -2.57439
1.04798 -2.6469
0.974623 -2.70712
0.895446 -2.7559
0.811201 -2.79217
0.723096 -2.81627
0.633353 -2.83346
0.540462 -2.8332
0.446114 -2.81665
0.352369 -2.78929
0.260522 -2.75604
0.170716 -2.71346
0.0836901 -2.66306
1.18746e-14 -2.60215
-0.0796922 -2.53585
-0.155177 -2.46646
-0.225986 -2.39068
-0.292282 -2.31365
-0.354524 -2.23838
-0.413131 -2.16571
-0.466762 -2.08817
-0.517176 -2.01427
-0.563027 -1.93795
-0.605704 -1.86417
-0.646235 -1.79499
-0.682515 -1.72384
-0.716387 -1.65547
-0.747861 -1.58929
-0.777189 -1.52532
-0.804618 -1.4636
-0.830397 -1.40412
-0.855526 -1.34809
-0.878371 -1.29248
-0.900248 -1.23908
-0.920955 -1.18729
-0.940216 -1.13653
-0.958617 -1.08734
-0.976325 -1.03968
-0.9925 -0.9925
-1.00824 -0.946798
-1.02528 -0.903906
-1.04064 -0.860888
-1.05543 -0.818675
-1.06975 -0.777222
-1.08311 -0.736083
-1.09615 -0.695636
-1.10833 -0.655463
-1.12341 -0.617601
-1.13722 -0.579441
-1.1491 -0.540724
-1.16097 -0.502398
-1.17289 -0.464381
-1.18357 -0.426113
-1.19436 -0.38807
-1.20392 -0.349771
-1.21294 -0.311431
-1.2242 -0.273641
-1.23566 -0.235715
-1.24455 -0.197117
-1.25364 -0.158371
-1.26222 -0.119315
-1.27028 -0.0799193
-1.27782 -0.0401571
-1.28481 -1.73532e-14
-1.29266 0.0406235
-1.30063 0.0818285
-1.30868 0.123706
-1.31607 0.166259
-1.32207 0.209396
-1.32804 0.253337
-1.33392 0.298166
-1.33759 0.343436
-1.34244 0.390016
-1.345 0.437016
-1.34657 0.484796
-1.34909 0.534143
-1.35111 0.58468
-1.35192 0.636164
-1.35206 0.688908
-1.35082 0.74262
-1.34752 0.796922
-1.34391 0.852874
-1.33986 0.910565
-1.33519 0.970073
-1.33032 1.0319
-1.3234 1.09482
-1.31647 1.16063
-1.3072 1.22755
-1.298 1.298
-1.28805 1.37164
-1.27707 1.44855
-1.26068 1.5239
-1.246 1.60633
-1.23317 1.69731
-1.21501 1.78784
-1.19236 1.87885
-1.17487 1.98659
-1.14868 2.08943
-1.11972 2.19757
-1.08476 2.30523
-1.04636 2.41799
-1.00087 2.5279
-0.946359 2.62861
-0.882772 2.71689
-0.806861 2.77723
-0.720283 2.80532
-0.626412 2.8024
-0.527344 2.76444
-0.428747 2.707
-0.332606 2.63285
-0.242555 2.56597
-0.156553 2.48834
-0.0756721 2.40792
-5.24005e-14 2.33416


==> images/Hard_180.dat <==
0 2.99318
0.0934185 2.97262
0.183015 2.90894
0.266179 2.81587
0.341025 2.69949
0.405186 2.55824
0.462155 2.4227
0.514426 2.30141
0.559732 2.18001
0.596761 2.05407
0.630177 1.93949
0.659888 1.83291
0.68642 1.7337
0.709928 1.64055
0.729195 1.54962
0.747655 1.46736
0.764421 1.39048
0.780724 1.32013
0.794526 1.25197
0.80683 1.18721
0.817954 1.12582
0.828643 1.06828
0.838803 1.01394
0.848727 0.962692
0.858217 0.913908
0.867 0.867
0.875249 0.821913
0.881009 0.776714
0.886447 0.733333
0.892841 0.692558
0.898136 0.652534
0.903569 0.614065
0.909277 0.577045
0.914172 0.54064
0.920169 0.505867
0.924894 0.471257
0.929643 0.437457
0.934489 0.404389
0.93884 0.371713
0.9434 0.339645
0.948223 0.308096
0.952679 0.276779
0.956794 0.245663
0.960588 0.214717
0.96408 0.183908
0.967984 0.153314
0.97162 0.122744
0.975701 0.0922309
0.978822 0.0615822
0.9831 0.0308952
0.987121 -1.25467e-15
0.991581 -0.0311617
0.995759 -0.0626478
0.999635 -0.0944934
1.00319 -0.126732
1.0064 -0.159397
1.01062 -0.192785
1.0151 -0.226903
1.0198 -0.261841
1.02466 -0.29769
1.03027 -0.334754
1.03521 -0.372699
1.03943 -0.41154
1.04092 -0.450445
1.04225 -0.490445
1.04334 -0.531609
1.04472 -0.574338
1.04564 -0.618388
1.04719 -0.664567
1.04861 -0.712633
1.05088 -0.763507
1.05319 -0.816942
1.0548 -0.872607
1.05763 -0.932431
1.05772 -0.993266
1.054 -1.054
1.0499 -1.11803
1.04606 -1.18652
1.04163 -1.25911
1.0371 -1.33703
1.02951 -1.417
1.01947 -1.5001
1.0067 -1.58631
0.989133 -1.67253
0.970516 -1.76536
0.950218 -1.86491
0.928203 -1.97253
0.894712 -2.06756
0.8577 -2.1663
0.816297 -2.26735
0.771552 -2.37459
0.718678 -2.47371
0.658911 -2.56629
0.594173 -2.65818
0.523237 -2.7429
0.446556 -2.81945
0.36327 -2.87558
0.276626 -2.9264
0.186523 -2.96469
0.0939515 -2.98959
1.36719e-14 -2.99601
-0.0935739 -2.97757
-0.185768 -2.9527
-0.276293 -2.92288
-0.363624 -2.87838
-0.445893 -2.81525
-0.522309 -2.73804
-0.593093 -2.65335
-0.659439 -2.56834
-0.717297 -2.46895
-0.771552 -2.37459
-0.817016 -2.26935
-0.857179 -2.16499
-0.890499 -2.05782
-0.92158 -1.95846
-0.947971 -1.8605
-0.968472 -1.76164
-0.986974 -1.66888
-1.00291 -1.58034
-1.01629 -1.49542
-1.02743 -1.41414
-1.03667 -1.33647
-1.04433 -1.26238
-1.04793 -1.18865
-1.05184 -1.12009
-1.055 -1.055
-1.05669 -0.992298
-1.0571 -0.931963
-1.05753 -0.874861
-1.05822 -0.820842
-1.05774 -0.768494
-1.05446 -0.716608
-1.05077 -0.666841
-1.04807 -0.619828
-1.04534 -0.574679
-1.04271 -0.531288
-1.03969 -0.489241
-1.03637 -0.448479
-1.03351 -0.409197
-1.03055 -0.371022
-1.02758 -0.33388
-1.02534 -0.297888
-1.02186 -0.262369
-1.01855 -0.227674
-1.01478 -0.19358
-1.01128 -0.160172
-1.0081 -0.127353
-1.00456 -0.0949592
-1.0014 -0.063003
-0.997942 -0.0313616
-0.994192 -1.34279e-14
-0.990875 0.0311395
-0.98729 0.062115
-0.983444 0.0929628
-0.979337 0.123719
-0.975666 0.15453
-0.972415 0.185498
-0.968179 0.216414
-0.964328 0.247597
-0.960149 0.278949
-0.95562 0.3105
-0.950718 0.34228
-0.946072 0.374577
-0.941627 0.407478
-0.936681 0.440769
-0.931824 0.474788
-0.925746 0.508933
-0.91965 0.543879
-0.913456 0.579697
-0.907078 0.61645
-0.900425 0.654197
-0.8934 0.692992
-0.886447 0.733333
-0.879417 0.775311
-0.871125 0.818041
-0.862 0.862
-0.85386 0.909269
-0.844518 0.957918
-0.83745 1.0123
-0.827776 1.06716
-0.816291 1.12353
-0.80365 1.18253
-0.790737 1.246
-0.776765 1.31344
-0.762378 1.38676
-0.744766 1.46169
-0.729797 1.5509
-0.709366 1.63925
-0.68642 1.7337
-0.658212 1.82825
-0.629303 1.9368
-0.597945 2.05814
-0.557094 2.16974
-0.5135 2.29727
-0.465733 2.44146
-0.406956 2.56942
-0.340848 2.69809
-0.266378 2.81799
-0.183282 2.91318
-0.0934407 2.97333
-6.71951e-14 2.99318


==> images/Hard_30.dat <==
0 2.54417
0.082091 2.61218
0.168452 2.67747
0.258526 2.73492
0.351483 2.78227
0.446003 2.81595
0.540064 2.83112
0.633353 2.83346
0.723272 2.81696
0.806664 2.77655
0.882554 2.71622
0.952107 2.64458
1.01362 2.56012
1.0677 2.46731
1.11095 2.3609
1.15278 2.26246
1.18887 2.16255
1.21842 2.06023
1.2454 1.96244
1.26827 1.86621
1.28886 1.77396
1.30754 1.68567
1.32333 1.59964
1.33832 1.51803
1.35243 1.44019
1.3645 1.3645
1.37421 1.29047
1.38596 1.22189
1.39532 1.15431
1.40463 1.08954
1.41185 1.02577
1.41881 0.964221
1.4269 0.905539
1.43456 0.848394
1.44253 0.793036
1.44782 0.737703
1.44853 0.681626
1.4504 0.627646
1.45165 0.57475
1.45369 0.52336
1.45596 0.47307
1.45652 0.423158
1.45676 0.374034
1.45537 0.325314
1.45376 0.27732
1.45058 0.229749
1.44796 0.18292
1.44454 0.13655
1.43895 0.0905308
1.4326 0.0450212
1.42623 -1.81279e-15
1.42058 -0.0446436
1.41213 -0.0888436
1.40301 -0.132623
1.39394 -0.176096
1.38493 -0.219351
1.37597 -0.26248
1.36635 -0.305416
1.35677 -0.348359
1.3472 -0.391397
1.33491 -0.433738
1.32129 -0.475694
1.30701 -0.517483
1.29206 -0.559124
1.27642 -0.600637
1.2607 -0.642361
1.24486 -0.684368
1.22762 -0.726012
1.20958 -0.767625
1.19248 -0.810407
1.17387 -0.852866
1.15544 -0.896252
1.1338 -0.937963
1.11174 -0.980128
1.08916 -1.02279
1.0665 -1.0665
1.04264 -1.1103
1.01707 -1.15364
0.990698 -1.19755
0.962561 -1.24093
0.933498 -1.28485
0.903411 -1.32933
0.872576 -1.37496
0.840475 -1.42117
0.807003 -1.46793
0.772374 -1.51587
0.736421 -1.56497
0.698976 -1.61524
0.659869 -1.66664
0.619169 -1.71981
0.576424 -1.77405
0.531068 -1.82795
0.483588 -1.88345
0.433907 -1.94119
0.382788 -2.00665
0.327534 -2.06797
0.269151 -2.13055
0.208285 -2.20342
0.143056 -2.2738
0.0736287 -2.3429
1.10388e-14 -2.41901
-0.0781375 -2.48637
-0.161215 -2.56244
-0.248411 -2.62791
-0.339607 -2.68827
-0.434389 -2.74262
-0.530922 -2.78319
-0.627337 -2.80654
-0.720635 -2.80669
-0.809228 -2.78538
-0.895009 -2.75455
-0.974144 -2.70579
-1.04382 -2.63638
-1.10674 -2.55751
-1.16063 -2.46647
-1.20703 -2.36894
-1.24508 -2.26479
-1.27781 -2.16066
-1.30261 -2.05259
-1.32233 -1.94574
-1.33624 -1.83918
-1.34394 -1.7326
-1.34903 -1.63069
-1.35142 -1.53288
-1.35098 -1.43865
-1.345 -1.345
-1.33916 -1.25756
-1.33186 -1.17419
-1.3234 -1.09482
-1.31468 -1.01977
-1.30602 -0.948876
-1.29658 -0.881153
-1.28839 -0.817638
-1.28057 -0.757328
-1.27275 -0.699698
-1.26511 -0.644608
-1.25723 -0.591605
-1.24988 -0.540871
-1.23995 -0.490932
-1.23148 -0.443359
-1.22193 -0.397029
-1.21614 -0.353322
-1.20815 -0.3102
-1.20004 -0.268242
-1.1919 -0.227368
-1.18449 -0.187605
-1.17436 -0.148357
-1.16507 -0.110131
-1.1609 -0.0730373
-1.15484 -0.0362924
-1.14622 -1.54813e-14
-1.13717 0.0357371
-1.12914 0.0710394
-1.12001 0.105873
-1.11193 0.140469
-1.10278 0.174662
-1.09327 0.208553
-1.0848 0.242482
-1.07596 0.276261
-1.06744 0.310119
-1.05784 0.343713
-1.04785 0.37725
-1.03943 0.41154
-1.02988 0.445671
-1.0205 0.480209
-1.01058 0.514916
-0.999483 0.549471
-0.987817 0.584193
-0.977338 0.620238
-0.966146 0.656592
-0.95477 0.693681
-0.94145 0.730263
-0.927309 0.767137
-0.914424 0.806174
-0.900506 0.845632
-0.8865 0.8865
-0.87177 0.928341
-0.856676 0.971709
-0.841056 1.01666
-0.824743 1.06325
-0.806316 1.1098
-0.786162 1.1568
-0.766488 1.20779
-0.745449 1.26049
-0.723203 1.3155
-0.699181 1.37222
-0.673497 1.43125
-0.646461 1.49388
-0.618741 1.56276
-0.588989 1.63598
-0.556103 1.71151
-0.518837 1.78585
-0.477961 1.86154
-0.434524 1.94395
-0.387558 2.03165
-0.335166 2.11616
-0.278279 2.20281
-0.216536 2.29071
-0.149493 2.37613
-0.0772046 2.45669
-5.71151e-14 2.54417


==> images/distNc2Ns1498Vr0_08rho0_45GO.csv <==
r,N
-2,0
-1.96,0
-1.92,0
-1.88,0
-1.84,0
-1.8,0
-1.76,0
-1.72,0
-1.68,0
-1.64,0
-1.6,0
-1.56,0
-1.52,0
-1.48,0
-1.44,0
-1.4,0
-1.36,0
-1.32,0
-1.28,0
-1.24,0
-1.2,0
-1.16,0
-1.12,0
-1.08,0
-1.04,1
-1,1
-0.96,0
-0.92,1
-0.88,0
-0.84,2
-0.8,4
-0.76,3
-0.72,3
-0.68,3
-0.64,8
-0.6,13
-0.56,12
-0.52,16
-0.48,18
-0.44,17
-0.4,34
-0.36,36
-0.32,47
-0.28,56
-0.24,71
-0.2,74
-0.16,75
-0.12,75
-0.08,65
-0.04,86
0,65
0.04,70
0.08,51
0.12,53
0.16,44
0.2,49
0.24,53
0.28,67
0.32,111
0.36,138
0.4,218
0.44,319
0.48,381
0.52,482
0.56,533
0.6,569
0.64,476
0.68,458
0.72,391
0.76,307
0.8,239
0.84,208
0.88,143
0.92,116
0.96,81
1,46
1.04,35
1.08,36
1.12,18
1.16,14
1.2,13
1.24,8
1.28,5
1.32,5
1.36,2
1.4,0
1.44,1
1.48,0
1.52,0
1.56,0
1.6,0
1.64,0
1.68,0
1.72,0
1.76,0
1.8,0
1.84,0
1.88,0
1.92,0
1.96,0


==> images/distNc2Ns1498Vr0_08rho0_45Hard.csv <==
r,N
-3,0
-2.94,0
-2.88,0
-2.82,0
-2.76,0
-2.7,0
-2.64,0
-2.58,0
-2.52,0
-2.46,0
-2.4,0
-2.34,0
-2.28,0
-2.22,0
-2.16,0
-2.1,0
-2.04,0
-1.98,0
-1.92,0
-1.86,0
-1.8,0
-1.74,0
-1.68,0
-1.62,0
-1.56,0
-1.5,0
-1.44,0
-1.38,0
-1.32,0
-1.26,2
-1.2,3
-1.14,6
-1.08,14
-1.02,12
-0.96,18
-0.9,16
-0.84,25
-0.78,34
-0.72,38
-0.66,41
-0.6,58
-0.54,60
-0.48,39
-0.42,54
-0.36,55
-0.3,68
-0.24,62
-0.18,57
-0.12,56
-0.06,63
0,62
0.06,55
0.12,64
0.18,67
0.24,68
0.3,67
0.36,64
0.42,72
0.48,64
0.54,54
0.6,50
0.66,47
0.72,42
0.78,50
0.84,42
0.9,34
0.96,32
1.02,20
1.08,17
1.14,24
1.2,16
1.26,13
1.32,13
1.38,10
1.44,4
1.5,0
1.56,0
1.62,0
1.68,0
1.74,0
1.8,0
1.86,0
1.92,0
1.98,0
2.04,0
2.1,0
2.16,0
2.22,0
2.28,0
2.34,0
2.4,0
2.46,0
2.52,0
2.58,0
2.64,0
2.7,0
2.76,0
2.82,0
2.88,0
2.94,0


==> images/distNc2Ns1498Vr0_08rho0_45NonAdd.csv <==
r,N
-2,0
-1.96,0
-1.92,0
-1.88,0
-1.84,0
-1.8,0
-1.76,0
-1.72,0
-1.68,0
-1.64,0
-1.6,0
-1.56,0
-1.52,0
-1.48,5
-1.44,3
-1.4,24
-1.36,24
-1.32,30
-1.28,39
-1.24,67
-1.2,71
-1.16,64
-1.12,74
-1.08,69
-1.04,66
-1,101
-0.96,83
-0.92,83
-0.88,74
-0.84,97
-0.8,98
-0.76,77
-0.72,90
-0.68,86
-0.64,97
-0.6,98
-0.56,91
-0.52,114
-0.48,104
-0.44,151
-0.4,130
-0.36,106
-0.32,102
-0.28,113
-0.24,92
-0.2,100
-0.16,98
-0.12,101
-0.08,77
-0.04,62
0,45
0.04,41
0.08,52
0.12,39
0.16,39
0.2,41
0.24,48
0.28,40
0.32,53
0.36,42
0.4,54
0.44,35
0.48,38
0.52,40
0.56,34
0.6,32
0.64,39
0.68,33
0.72,31
0.76,36
0.8,31
0.84,17
0.88,26
0.92,29
0.96,26
1,20
1.04,15
1.08,11
1.12,17
1.16,11
1.2,12
1.24,1
1.28,6
1.32,8
1.36,4
1.4,3
1.44,1
1.48,0
1.52,0
1.56,1
1.6,1
1.64,0
1.68,0
1.72,0
1.76,0
1.8,0
1.84,0
1.88,0
1.92,0
1.96,0


==> images/oriNc2Ns1498Vr0_08rho0_45GO.csv <==
alpha,norm,N
-3.07876,0.507749,123
-3.01593,0.556319,269
-2.9531,0.403919,292
-2.89027,0.216792,208
-2.82743,0.142595,170
-2.7646,0.0823813,117
-2.70177,0.0474841,78
-2.63894,0.0252878,47
-2.57611,0.0106423,22
-2.51327,0.00573274,13
-2.45044,0.00487967,12
-2.38761,0.00189323,5
-2.32478,0.00142229,4
-2.26195,0.00168201,5
-2.19911,0
-2.13628,0.000613983,2
-2.07345,0.000591578,2
-2.01062,0.000859396,3
-1.94779,0.000836335,3
-1.88496,0
-1.82212,0.00107044,4
-1.75929,0.000263876,1
-1.69646,0.000522524,2
-1.63363,0
-1.5708,0.000518403,2
-1.50796,0.000519428,2
-1.44513,0.000261262,1
-1.3823,0.000527751,2
-1.31947,0
-1.25664,0.000272541,1
-1.19381,0.000557557,2
-1.13097,0
-1.06814,0
-1.00531,0.000306992,1
-0.942478,0.000961173,3
-0.879646,0.000672803,2
-0.816814,0.000355573,1
-0.753982,0.000757294,2
-0.69115,0
-0.628319,0.00132294,3
-0.565487,0.000967483,2
-0.502655,0.00269019,5
-0.439823,0.0060877,10
-0.376991,0.0105617,15
-0.314159,0.0142595,17
-0.251327,0.0239722,23
-0.188496,0.0318155,23
-0.125664,0.0475663,23
-0.0628319,0.0743047,18
0.0628319,0.0743047,18
0.125664,0.062043,30
0.188496,0.0926801,67
0.251327,0.081297,78
0.314159,0.105688,126
0.376991,0.0837896,119
0.439823,0.0834015,137
0.502655,0.071559,133
0.565487,0.0619189,128
0.628319,0.0418931,95
0.69115,0.0459502,113
0.753982,0.0325636,86
0.816814,0.0163564,46
0.879646,0.0144653,43
0.942478,0.0144176,45
1.00531,0.00583284,19
1.06814,0.00414104,14
1.13097,0.00286465,10
1.19381,0.00139389,5
1.25664,0.00245287,9
1.31947,0.00321131,12
1.3823,0.00131938,5
1.44513,0.000783785,3
1.50796,0.000259714,1
1.5708,0.000518403,2
1.63363,0.000519428,2
1.69646,0.000522524,2
1.75929,0.000263876,1
1.82212,0.000267609,1
1.88496,0.000545082,2
1.94779,0.000278778,1
2.01062,0.000572931,2
2.07345,0.000295789,1
2.13628,0.000306992,1
2.19911,0
2.26195,0
2.32478,0.000355573,1
2.38761,0.000757294,2
2.45044,0.00121992,3
2.51327,0.00088196,2
2.57611,0.00241871,5
2.63894,0.00591842,11
2.70177,0.0127842,21
2.7646,0.0337975,48
2.82743,0.0738139,88
2.89027,0.177186,170
2.9531,0.289106,209
3.01593,0.539774,261
3.07876,0.540773,131


==> images/oriNc2Ns1498Vr0_08rho0_45Hard.csv <==
alpha,norm,N
-3.07876,0.022558,2
-3.01593,0.0395546,7
-2.9531,0.0302363,8
-2.89027,0.0341734,12
-2.82743,0.0458367,20
-2.7646,0.0269339,14
-2.70177,0.0299401,18
-2.63894,0.0352819,24
-2.57611,0.0185041,14
-2.51327,0.0228929,19
-2.45044,0.0222212,20
-2.38761,0.0175878,17
-2.32478,0.0126299,13
-2.26195,0.0183829,20
-2.19911,0.0113802,13
-2.13628,0.0117431,14
-2.07345,0.0121227,15
-2.01062,0.0125233,16
-1.94779,0.0137107,18
-1.88496,0.00893594,12
-1.82212,0.00658068,9
-1.75929,0.0108148,15
-1.69646,0.00856613,12
-1.63363,0.00638654,9
-1.5708,0.0120397,17
-1.50796,0.0106442,15
-1.44513,0.00999382,14
-1.3823,0.0100938,14
-1.31947,0.011699,16
-1.25664,0.00744662,10
-1.19381,0.012949,17
-1.13097,0.013306,17
-1.06814,0.01778,22
-1.00531,0.00838792,10
-0.942478,0.0122556,14
-0.879646,0.0147064,16
-0.816814,0.0194306,20
-0.753982,0.0206915,20
-0.69115,0.0177769,16
-0.628319,0.0204831,17
-0.565487,0.0290779,22
-0.502655,0.0411622,28
-0.439823,0.0432468,26
-0.376991,0.0557916,29
-0.314159,0.082506,36
-0.251327,0.079738,28
-0.188496,0.0566931,15
-0.125664,0.0508559,9
-0.0628319,0.0451161,4
0.0628319,0.0451161,4
0.125664,0.02
0.188496,0.0264568,7
0.251327,0.00854335,3
0.314159,0.0343775,15
0.376991,0.0192385,10
0.439823,0.0149701,9
0.502655,0.0205811,14
0.565487,0.014539,11
0.628319,0.00843421,7
0.69115,0.0177769,16
0.753982,0.0113803,11
0.816814,0.014573,15
0.879646,0.0110298,12
0.942478,0.013131,15
1.00531,0.00922671,11
1.06814,0.00565727,7
1.13097,0.00626166,8
1.19381,0.00837875,11
1.25664,0.0148932,20
1.31947,0.00658068,9
1.3823,0.0115358,16
1.44513,0.00999382,14
1.50796,0.00851539,12
1.5708,0.00637394,9
1.63363,0.00709616,10
1.69646,0.00999382,14
1.75929,0.00937282,13
1.82212,0.00804306,11
1.88496,0.0148932,20
1.94779,0.00837875,11
2.01062,0.00782708,10
2.07345,0.0137391,17
2.13628,0.015937,19
2.19911,0.0157572,18
2.26195,0.0174638,19
2.32478,0.0204021,21
2.38761,0.0206915,20
2.45044,0.0155548,14
2.51327,0.0301222,25
2.57611,0.0277562,21
2.63894,0.0249913,17
2.70177,0.0349301,21
2.7646,0.02501,13
2.82743,0.0160428,7
2.89027,0.0313256,11
2.9531,0.0340159,9
3.01593,0.0508559,9
3.07876,0.011279,1


==> images/oriNc2Ns1498Vr0_08rho0_45NonAdd.csv <==
alpha,norm,N
-3.07876,0.0972757,25
-3.01593,0.0799238,41
-2.9531,0.0508507,39
-2.89027,0.0373322,38
-2.82743,0.0213471,27
-2.7646,0.0159285,24
-2.70177,0.00918108,16
-2.63894,0.00557861,11
-2.57611,0.00364774,8
-2.51327,0.00332529,8
-2.45044,0.00268304,7
-2.38761,0.00107072,3
-2.32478,0.00201095,6
-2.26195,0.00158543,5
-2.19911,0.00120798,4
-2.13628,0.000868097,3
-2.07345,0.000836418,3
-2.01062,0.000810054,3
-1.94779,0.00105109,4
-1.88496,0.00128446,5
-1.82212,0.000756733,3
-1.75929,0.000248725,1
-1.69646,0
-1.63363,0.000489605,2
-1.5708,0.00146592,6
-1.50796,0.000734408,3
-1.44513,0.000246261,1
-1.3823,0.00049745,2
-1.31947,0.000756733,3
-1.25664,0.000256893,1
-1.19381,0.000525545,2
-1.13097,0.00108007,4
-1.06814,0.00111522,4
-1.00531,0.000868097,3
-0.942478,0
-0.879646,0.000634174,2
-0.816814,0.000670316,2
-0.753982,0.00142763,4
-0.69115,0.00306634,8
-0.628319,0.00332529,8
-0.565487,0.00410371,9
-0.502655,0.00405717,8
-0.439823,0.00631199,11
-0.376991,0.00199106,3
-0.314159,0.00395317,5
-0.251327,0.000982427,1
-0.188496,0.00651932,5
-0.125664,0.00584808,3
-0.0628319,0
0.0628319,0.00778205,2
0.125664,0.00584808,3
0.188496,0.0104309,8
0.251327,0.020631,21
0.314159,0.032416,41
0.376991,0.0703508,106
0.439823,0.0476268,83
0.502655,0.0522361,103
0.565487,0.0474206,104
0.628319,0.0415661,100
0.69115,0.0375626,98
0.753982,0.0281956,79
0.816814,0.0241314,72
0.879646,0.0298062,94
0.942478,0.0226497,75
1.00531,0.023728,82
1.06814,0.0211893,76
1.13097,0.0216014,80
1.19381,0.0160291,61
1.25664,0.014386,56
1.31947,0.0186661,74
1.3823,0.0169133,68
1.44513,0.016007,65
1.50796,0.016157,66
1.5708,0.0190569,78
1.63363,0.017381,71
1.69646,0.0189621,77
1.75929,0.0179082,72
1.82212,0.0204318,81
1.88496,0.0184963,72
1.94779,0.0197079,75
2.01062,0.0226815,84
2.07345,0.0253713,91
2.13628,0.0289366,100
2.19911,0.0344275,114
2.26195,0.0320258,101
2.32478,0.0385432,115
2.38761,0.0367614,103
2.45044,0.0417788,109
2.51327,0.0369939,89
2.57611,0.0433169,95
2.63894,0.0532504,105
2.70177,0.0545127,95
2.7646,0.0590682,89
2.82743,0.0577163,73
2.89027,0.0756469,77
2.9531,0.0743202,57
3.01593,0.0838225,43
3.07876,0.0972757,25


==> images/separationNc2Ns1498Vr0_08rho0_45GO.csv <==
step,r
0,2.6
10000,2.42126
20000,2.36204
30000,2.39317
40000,2.17457
50000,2.58347
60000,2.61637
70000,2.59882
80000,2.7557
90000,3.01751
100000,3.17709
110000,3.25371
120000,3.31339
130000,3.12584
140000,3.12487
150000,3.31318
160000,3.37529
170000,3.57527
180000,3.70861
190000,3.9788
200000,4.3383
210000,4.33119
220000,4.54299
230000,4.59936
240000,4.77321
250000,4.87265
260000,4.76757
270000,4.76638
280000,4.84843
290000,4.78183
300000,4.96107
310000,5.06257
320000,5.04488
330000,5.10775
340000,4.84407
350000,5.06
360000,5.0201
370000,5.21761
380000,5.06224
390000,4.74468
400000,4.89377
410000,5.14144
420000,5.08495
430000,5.25278
440000,5.03519
450000,5.07473
460000,4.61565
470000,4.95326
480000,4.94196
490000,4.99986
500000,5.02582
510000,5.45022
520000,5.36722
530000,5.34297
540000,5.29289
550000,4.93063
560000,4.48676
570000,4.55121
580000,4.61531
590000,4.18848
600000,4.30091
610000,4.87148
620000,4.87374
630000,4.83632
640000,4.5132
650000,4.30896
660000,4.61964
670000,4.75756
680000,4.68259
690000,4.76929
700000,4.21328
710000,4.64824
720000,5.13313
730000,5.15632
740000,5.23664
750000,5.42559
760000,5.5219
770000,5.34289
780000,5.08587
790000,5.1481
800000,5.05456
810000,4.80668
820000,5.01369
830000,4.91612
840000,4.99858
850000,4.94302
860000,4.60373
870000,4.36034
880000,4.51507
890000,4.41201
900000,4.98655
910000,4.90286
920000,4.86857
930000,4.46867
940000,4.61118
950000,5.10455
960000,4.98639
970000,5.50443
980000,5.22033
990000,5.14773
1000000,5.07498
1010000,4.95951
1020000,4.77374
1030000,5.03844
1040000,4.16536
1050000,3.97457
1060000,4.0865
1070000,4.01019
1080000,4.35937
1090000,4.83858
1100000,5.23609
1110000,5.24809
1120000,5.45932
1130000,5.42766
1140000,5.18726
1150000,5.24183
1160000,5.17346
1170000,5.25657
1180000,5.35504
1190000,5.76625
1200000,5.73657
1210000,5.59936
1220000,5.42401
1230000,5.62818
1240000,5.78233
1250000,5.61923
1260000,5.32029
1270000,5.70071
1280000,5.35531
1290000,5.00757
1300000,4.97948
1310000,5.10854
1320000,5.19313
1330000,5.03939
1340000,5.15448
1350000,5.24869
1360000,5.59863
1370000,5.94477
1380000,5.20607
1390000,5.86019
1400000,5.80184
1410000,5.43489
1420000,5.1974
1430000,5.2008
1440000,5.24409
1450000,5.30977
1460000,5.59177
1470000,5.27649
1480000,5.47987
1490000,4.94859
1500000,5.11033
1510000,4.93136
1520000,4.80326
1530000,4.70476
1540000,4.83238
1550000,4.90957
1560000,4.95187
1570000,5.2559
1580000,5.31565
1590000,5.23447
1600000,5.14849
1610000,4.98512
1620000,4.28629
1630000,3.77099
1640000,4.339
1650000,4.1731
1660000,3.74944
1670000,3.92853
1680000,3.93391
1690000,3.849
1700000,4.08138
1710000,3.68091
1720000,3.65691
1730000,3.48399
1740000,3.26047
1750000,3.5309
1760000,3.43217
1770000,3.25534
1780000,3.69129
1790000,4.11669
1800000,3.72767
1810000,4.29037
1820000,4.05026
1830000,3.7669
1840000,3.45907
1850000,3.03788
1860000,2.67836
1870000,2.96953
1880000,3.08354
1890000,3.14659
1900000,3.45398
1910000,3.27601
1920000,3.56493
1930000,4.04055
1940000,3.86694
1950000,3.75831
1960000,3.22678
1970000,3.77892
1980000,3.90335
1990000,3.71244
2000000,3.77101
2010000,3.9377
2020000,3.93413
2030000,4.06997
2040000,3.67335
2050000,3.69332
2060000,3.77824
2070000,3.84702
2080000,3.98127
2090000,3.44897
2100000,3.81536
2110000,3.5186
2120000,4.01294
2130000,3.88267
2140000,3.80338
2150000,3.46358
2160000,3.79723
2170000,3.63297
2180000,3.32474
2190000,2.62952
2200000,3.11907
2210000,3.42671
2220000,3.26318
2230000,3.56131
2240000,3.32533
2250000,2.93633
2260000,2.85005
2270000,2.80607
2280000,2.54783
2290000,2.35868
2300000,2.2222
2310000,1.96546
2320000,2.03638
2330000,2.17242
2340000,2.40245
2350000,2.33516
2360000,2.15718
2370000,2.77706
2380000,2.70249
2390000,2.61367
2400000,2.60502
2410000,2.10591
2420000,2.57225
2430000,2.87625
2440000,2.98331
2450000,3.25347
2460000,3.69434
2470000,4.0532
2480000,4.31566
2490000,4.5307
2500000,4.36517
2510000,4.88411
2520000,4.80124
2530000,4.9082
2540000,4.82234
2550000,4.73548
2560000,4.60716
2570000,4.514
2580000,4.27236
2590000,3.82313
2600000,3.52768
2610000,3.51538
2620000,3.66563
2630000,3.63712
2640000,3.93775
2650000,4.07135
2660000,4.60609
2670000,4.85935
2680000,4.51999
2690000,4.09463
2700000,4.27996
2710000,4.62916
2720000,5.13922
2730000,4.94346
2740000,4.68211
2750000,4.73893
2760000,4.83099
2770000,4.69783
2780000,4.18139
2790000,4.02159
2800000,3.79149
2810000,3.4112
2820000,3.11875
2830000,3.38427
2840000,3.76632
2850000,3.93703
2860000,4.45042
2870000,4.60626
2880000,4.29289
2890000,3.73225
2900000,4.19965
2910000,3.99387
2920000,4.21586
2930000,4.50337
2940000,4.28797
2950000,3.97076
2960000,3.91487
2970000,3.85138
2980000,4.1022
2990000,4.25261
3000000,4.02076
3010000,4.26949
3020000,4.65243
3030000,4.36714
3040000,3.94184
3050000,3.48744
3060000,3.12679
3070000,3.08953
3080000,2.67762
3090000,2.17771
3100000,2.66735
3110000,2.70095
3120000,2.27686
3130000,2.55334
3140000,2.29847
3150000,2.23376
3160000,2.06341
3170000,1.56889
3180000,1.70272
3190000,1.35596
3200000,1.3317
3210000,1.00715
3220000,1.06833
3230000,1.20033
3240000,1.077
3250000,1.02278
3260000,1.26616
3270000,1.05878
3280000,1.18595
3290000,1.29837
3300000,1.17037
3310000,1.10459
3320000,1.52529
3330000,1.12898
3340000,1.18159
3350000,1.1617
3360000,1.31812
3370000,1.26835
3380000,1.06745
3390000,1.20282
3400000,1.31861
3410000,1.00987
3420000,1.10192
3430000,1.51682
3440000,1.4719
3450000,1.21527
3460000,1.13548
3470000,1.33727
3480000,1.27175
3490000,1.17702
3500000,1.23978
3510000,1.31507
3520000,1.46251
3530000,1.07907
3540000,1.03824
3550000,1.1205
3560000,1.14468
3570000,1.10622
3580000,1.07552
3590000,1.40856
3600000,1.25309
3610000,1.29163
3620000,1.12081
3630000,1.41592
3640000,1.18089
3650000,1.26159
3660000,1.42164
3670000,1.10551
3680000,1.54345
3690000,1.44419
3700000,1.17076
3710000,1.40444
3720000,1.19924
3730000,1.09744
3740000,1.29634
3750000,1.29254
3760000,1.24093
3770000,1.03687
3780000,1.06179
3790000,1.19739
3800000,1.24206
3810000,1.10619
3820000,1.23958
3830000,1.14679
3840000,1.31929
3850000,1.31501
3860000,1.27785
3870000,1.25729
3880000,1.22188
3890000,1.10742
3900000,1.28521
3910000,1.20961
3920000,1.51011
3930000,1.24642
3940000,1.45103
3950000,1.21174
3960000,1.19563
3970000,1.13795
3980000,1.19896
3990000,1.01265
4000000,1.02004
4010000,1.38621
4020000,1.54085
4030000,1.21472
4040000,1.50234
4050000,1.12637
4060000,1.41958
4070000,1.7399
4080000,1.5686
4090000,1.37699
4100000,1.12745
4110000,1.30495
4120000,1.13616
4130000,1.36031
4140000,1.29509
4150000,1.33987
4160000,1.11277
4170000,1.26385
4180000,1.0226
4190000,1.05823
4200000,1.1844
4210000,1.1779
4220000,1.30557
4230000,1.17359
4240000,1.00866
4250000,1.15345
4260000,1.21033
4270000,1.11822
4280000,1.22295
4290000,1.16848
4300000,1.21149
4310000,1.30616
4320000,1.50727
4330000,1.12863
4340000,1.31059
4350000,1.1009
4360000,1.18121
4370000,1.16355
4380000,1.22014
4390000,1.34053
4400000,1.18039
4410000,1.28728
4420000,1.13425
4430000,1.33386
4440000,1.13732
4450000,1.33658
4460000,1.26118
4470000,1.16356
4480000,1.17942
4490000,1.26264
4500000,1.35502
4510000,1.33463
4520000,1.11272
4530000,1.06416
4540000,1.18889
4550000,1.30521
4560000,1.39656
4570000,1.1467
4580000,1.33247
4590000,1.11779
4600000,1.39487
4610000,1.23898
4620000,1.23275
4630000,1.47396
4640000,1.30966
4650000,1.12582
4660000,1.1591
4670000,1.05694
4680000,1.35803
4690000,1.20674
4700000,1.31261
4710000,1.50642
4720000,1.28469
4730000,1.15505
4740000,1.13762
4750000,1.25182
4760000,1.37675
4770000,1.20076
4780000,1.06204
4790000,1.15479
4800000,1.35723
4810000,1.11978
4820000,1.08035
4830000,1.06028
4840000,1.26209
4850000,1.34511
4860000,1.23694
4870000,1.22663
4880000,1.30445
4890000,1.29691
4900000,1.46812
4910000,1.14009
4920000,1.23236
4930000,1.27091
4940000,1.22969
4950000,1.27783
4960000,1.07296
4970000,1.20146
4980000,1.29168
4990000,1.49643
5000000,1.1782


==> images/separationNc2Ns1498Vr0_08rho0_45Hard.csv <==
step,r
0,4.58133
10000,4.64722
20000,5.1479
30000,5.1346
40000,5.15546
50000,5.44144
60000,5.07674
70000,5.13643
80000,5.02327
90000,4.77094
100000,4.64905
110000,4.70462
120000,4.3823
130000,4.47069
140000,4.15954
150000,4.37938
160000,4.31488
170000,4.30627
180000,4.23144
190000,4.03228
200000,4.26502
210000,4.21919
220000,4.1307
230000,3.97194
240000,4.06103
250000,4.36353
260000,4.41513
270000,4.46945
280000,4.10024
290000,3.92977
300000,3.95012
310000,3.99836
320000,4.61183
330000,4.49356
340000,4.3725
350000,4.39752
360000,4.57257
370000,4.12533
380000,4.06184
390000,4.55226
400000,4.7357
410000,4.40728
420000,4.24252
430000,3.55547
440000,3.14346
450000,3.34001
460000,3.89268
470000,4.47175
480000,3.82167
490000,3.49534
500000,3.7495
510000,3.57404
520000,3.89166
530000,3.75914
540000,3.5481
550000,3.5705
560000,4.14275
570000,3.94302
580000,4.02065
590000,3.78315
600000,3.3496
610000,3.4925
620000,3.75986
630000,4.02944
640000,3.87584
650000,3.79782
660000,3.91608
670000,3.89852
680000,4.12877
690000,3.66244
700000,3.89177
710000,3.91611
720000,3.71208
730000,3.90493
740000,3.45884
750000,3.84691
760000,3.56396
770000,3.50786
780000,3.44983
790000,3.6017
800000,3.81437
810000,3.55611
820000,3.55186
830000,3.55498
840000,3.06217
850000,2.82664
860000,2.52811
870000,2.96279
880000,2.91272
890000,2.95752
900000,2.569
910000,2.30179
920000,2.43753
930000,1.82714
940000,2.10936
950000,2.26097
960000,2.4548
970000,1.98232
980000,2.02862
990000,2.73548
1000000,2.02677
1010000,2.91457
1020000,3.08261
1030000,2.50326
1040000,2.26044
1050000,2.43993
1060000,2.66259
1070000,2.83781
1080000,2.432
1090000,2.50795
1100000,2.79582
1110000,3.27242
1120000,3.39251
1130000,3.96852
1140000,4.17815
1150000,4.95796
1160000,5.11254
1170000,5.16325
1180000,5.23653
1190000,5.52417
1200000,5.38897
1210000,5.33083
1220000,5.48654
1230000,5.44188
1240000,4.64012
1250000,4.48001
1260000,4.6226
1270000,4.21171
1280000,4.26816
1290000,4.08622
1300000,4.21857
1310000,4.77265
1320000,4.64616
1330000,4.89438
1340000,4.9638
1350000,4.69184
1360000,4.81801
1370000,4.78263
1380000,4.7294
1390000,4.04517
1400000,4.07752
1410000,3.83046
1420000,3.76138
1430000,3.57522
1440000,3.49974
1450000,3.93353
1460000,3.85251
1470000,3.94718
1480000,3.89524
1490000,3.57025
1500000,3.50828
1510000,3.82379
1520000,3.69582
1530000,3.52889
1540000,3.43693
1550000,3.5334
1560000,3.64768
1570000,3.94188
1580000,3.94496
1590000,3.97556
1600000,3.76138
1610000,3.85488
1620000,3.19921
1630000,3.29635
1640000,3.11785
1650000,3.26913
1660000,3.35956
1670000,3.09987
1680000,3.33909
1690000,3.35595
1700000,3.77585
1710000,3.8439
1720000,3.99897
1730000,3.83291
1740000,3.96977
1750000,3.94397
1760000,4.00259
1770000,3.79873
1780000,3.59902
1790000,3.68263
1800000,4.01727
1810000,3.65198
1820000,4.10059
1830000,3.90071
1840000,4.2313
1850000,4.84931
1860000,4.53432
1870000,5.23962
1880000,5.34454
1890000,5.35592
1900000,4.95551
1910000,4.93242
1920000,5.1024
1930000,5.42038
1940000,5.4437
1950000,5.10064
1960000,4.94543
1970000,4.6248
1980000,3.87575
1990000,4.33793
2000000,4.44806
2010000,4.71717
2020000,4.53296
2030000,4.56321
2040000,4.11003
2050000,3.3688
2060000,3.932
2070000,4.21615
2080000,4.19286
2090000,3.7452
2100000,3.42061
2110000,3.27079
2120000,3.31458
2130000,3.0247
2140000,3.28773
2150000,3.14955
2160000,3.24129
2170000,3.03107
2180000,3.47743
2190000,3.54432
2200000,3.94091
2210000,4.06959
2220000,3.27618
2230000,3.21897
2240000,3.19167
2250000,2.99056
2260000,3.10664
2270000,3.76919
2280000,3.54785
2290000,3.89929
2300000,3.98892
2310000,3.75625
2320000,3.66679
2330000,4.13981
2340000,4.25736
2350000,4.20141
2360000,4.18953
2370000,4.11833
2380000,4.21634
2390000,3.9675
2400000,3.72042
2410000,3.73447
2420000,3.6921
2430000,3.43303
2440000,3.57666
2450000,3.1308
2460000,3.20473
2470000,3.76597
2480000,4.0499
2490000,3.77409
2500000,3.63816
2510000,3.65517
2520000,2.95214
2530000,2.55836
2540000,2.42575
2550000,2.80176
2560000,2.89731
2570000,3.04077
2580000,3.07852
2590000,2.7659
2600000,2.71946
2610000,3.37651
2620000,3.66143
2630000,3.67898
2640000,3.82614
2650000,3.53391
2660000,3.77684
2670000,3.45317
2680000,3.77255
2690000,3.41107
2700000,3.5154
2710000,3.66397
2720000,3.16599
2730000,2.45624
2740000,3.18627
2750000,3.11126
2760000,2.6486
2770000,2.42865
2780000,2.41387
2790000,1.6228
2800000,1.3364
2810000,1.42831
2820000,1.62078
2830000,1.6584
2840000,1.72303
2850000,1.37457
2860000,1.13346
2870000,1.34672
2880000,1.43605
2890000,1.30707
2900000,1.71896
2910000,1.59382
2920000,1.93137
2930000,2.24673
2940000,2.5184
2950000,2.3754
2960000,2.41351
2970000,2.09205
2980000,2.07252
2990000,1.75211
3000000,1.83793
3010000,1.88115
3020000,1.86929
3030000,1.67844
3040000,1.78331
3050000,1.62168
3060000,1.52158
3070000,1.48676
3080000,1.15832
3090000,1.36221
3100000,1.46741
3110000,2.10929
3120000,1.48313
3130000,1.36237
3140000,1.61703
3150000,1.64531
3160000,1.92094
3170000,1.57049
3180000,1.6493
3190000,2.08126
3200000,1.96607
3210000,2.23316
3220000,1.73694
3230000,2.00514
3240000,2.09924
3250000,1.78763
3260000,1.79562
3270000,1.80739
3280000,1.77206
3290000,1.93317
3300000,2.47882
3310000,2.58719
3320000,2.15265
3330000,2.08311
3340000,2.041
3350000,1.9942
3360000,1.90126
3370000,1.97271
3380000,2.08166
3390000,2.06125
3400000,1.44353
3410000,1.95812
3420000,1.94651
3430000,2.08325
3440000,2.1178
3450000,2.22552
3460000,2.41148
3470000,2.59845
3480000,2.051
3490000,2.14292
3500000,2.5329
3510000,2.33866
3520000,2.43551
3530000,3.11094
3540000,3.52093
3550000,2.86876
3560000,2.6684
3570000,2.66723
3580000,2.9346
3590000,2.94902
3600000,2.42504
3610000,2.02043
3620000,1.45134
3630000,1.39621
3640000,1.68753
3650000,1.58521
3660000,1.74315
3670000,2.56523
3680000,2.69641
3690000,3.16197
3700000,2.85664
3710000,2.4322
3720000,2.65643
3730000,2.60153
3740000,2.28279
3750000,2.18513
3760000,2.14916
3770000,1.92575
3780000,1.71679
3790000,2.15863
3800000,2.12144
3810000,2.09344
3820000,2.59396
3830000,3.02217
3840000,3.36977
3850000,3.20227
3860000,3.31416
3870000,2.97939
3880000,3.1293
3890000,2.7233
3900000,2.67993
3910000,2.65818
3920000,2.78849
3930000,2.81889
3940000,3.08648
3950000,3.24309
3960000,2.95267
3970000,2.85689
3980000,2.65683
3990000,2.75432
4000000,2.55441
4010000,2.99447
4020000,2.84861
4030000,2.99697
4040000,2.67805
4050000,2.2641
4060000,2.22244
4070000,2.30003
4080000,2.3041
4090000,2.33622
4100000,2.75035
4110000,2.72056
4120000,2.68541
4130000,2.59922
4140000,2.70349
4150000,2.3666
4160000,2.30898
4170000,2.29698
4180000,2.47156
4190000,2.47279
4200000,2.39317
4210000,2.61369
4220000,2.56136
4230000,2.4147
4240000,2.70399
4250000,2.77228
4260000,2.74403
4270000,2.58325
4280000,2.22167
4290000,2.12201
4300000,1.90267
4310000,1.94946
4320000,2.17053
4330000,1.65899
4340000,1.50825
4350000,1.45434
4360000,1.96171
4370000,1.76463
4380000,1.40003
4390000,1.36395
4400000,1.63363
4410000,1.60263
4420000,1.23881
4430000,1.14727
4440000,1.13677
4450000,1.26984
4460000,1.85316
4470000,2.04664
4480000,1.912
4490000,1.69487
4500000,1.91609
4510000,1.67097
4520000,2.03413
4530000,1.98681
4540000,2.17203
4550000,1.8423
4560000,1.97058
4570000,1.89519
4580000,1.72632
4590000,1.74255
4600000,1.63398
4610000,1.29237
4620000,1.48856
4630000,1.86368
4640000,1.8077
4650000,1.74443
4660000,1.77513
4670000,2.03577
4680000,2.1864
4690000,2.27178
4700000,2.58452
4710000,2.40033
4720000,1.91662
4730000,2.18649
4740000,2.10521
4750000,2.23965
4760000,2.38093
4770000,2.26039
4780000,2.81743
4790000,2.485
4800000,3.13687
4810000,3.40934
4820000,3.26458
4830000,2.85341
4840000,2.52727
4850000,2.84227
4860000,2.88772
4870000,2.96221
4880000,3.36052
4890000,3.15242
4900000,3.44184
4910000,3.16774
4920000,2.65995
4930000,2.46105
4940000,2.13235
4950000,1.80178
4960000,2.01593
4970000,2.14089
4980000,2.06049
4990000,2.44647
5000000,2.01368


==> images/separationNc2Ns1498Vr0_08rho0_45NonAdd.csv <==
step,r
0,3.37093
10000,3.45119
20000,3.29355
30000,3.55255
40000,3.66322
50000,3.84837
60000,3.61301
70000,4.19794
80000,4.1882
90000,3.56524
100000,3.52459
110000,3.50605
120000,3.06388
130000,3.12183
140000,2.95876
150000,2.88519
160000,2.85194
170000,2.92319
180000,2.93532
190000,3.74506
200000,3.84638
210000,4.24652
220000,4.42451
230000,4.46241
240000,4.33152
250000,4.4687
260000,4.76314
270000,4.87401
280000,4.59866
290000,4.50943
300000,4.6657
310000,4.7846
320000,4.8099
330000,4.77444
340000,4.25204
350000,4.40016
360000,4.09665
370000,4.22881
380000,3.69966
390000,3.18984
400000,3.57333
410000,3.5003
420000,3.67523
430000,3.61308
440000,3.75036
450000,3.54042
460000,3.57243
470000,3.48103
480000,3.53153
490000,3.59892
500000,3.58989
510000,3.52481
520000,4.00712
530000,4.54906
540000,4.00385
550000,4.40909
560000,4.19532
570000,4.06623
580000,3.94322
590000,4.30048
600000,4.39891
610000,4.22075
620000,3.72851
630000,3.82926
640000,3.78601
650000,3.12272
660000,2.9466
670000,3.40251
680000,3.7591
690000,3.48222
700000,3.257
710000,2.75402
720000,2.73305
730000,2.40589
740000,2.47021
750000,2.62773
760000,2.33263
770000,2.50834
780000,2.37307
790000,2.5861
800000,2.55528
810000,2.38955
820000,2.81623
830000,3.00999
840000,3.13277
850000,2.80455
860000,2.31899
870000,2.63102
880000,2.9139
890000,3.37772
900000,3.51068
910000,3.49286
920000,3.71883
930000,3.52423
940000,3.43903
950000,3.89792
960000,3.24262
970000,3.79554
980000,4.25785
990000,4.19272
1000000,4.7992
1010000,5.04224
1020000,5.36291
1030000,5.52835
1040000,5.72549
1050000,5.78495
1060000,5.81449
1070000,6.02711
1080000,6.12882
1090000,5.52566
1100000,5.58917
1110000,5.51882
1120000,5.64567
1130000,5.74089
1140000,5.66245
1150000,5.70501
1160000,5.75485
1170000,5.67075
1180000,5.66952
1190000,5.57699
1200000,5.15444
1210000,5.41205
1220000,5.4159
1230000,5.564
1240000,5.43182
1250000,5.57567
1260000,5.37725
1270000,4.7259
1280000,5.22397
1290000,5.05604
1300000,4.32628
1310000,4.37407
1320000,4.45526
1330000,4.17936
1340000,4.56005
1350000,5.06532
1360000,5.04865
1370000,5.26962
1380000,5.00481
1390000,5.17572
1400000,4.48426
1410000,4.86851
1420000,4.84238
1430000,4.12686
1440000,4.10149
1450000,4.38424
1460000,4.25549
1470000,5.00605
1480000,4.72638
1490000,4.8704
1500000,4.99873
1510000,4.57577
1520000,4.3221
1530000,4.18581
1540000,4.15242
1550000,4.28014
1560000,4.27327
1570000,4.47748
1580000,4.40167
1590000,4.07308
1600000,4.46666
1610000,4.427
1620000,4.46482
1630000,4.04035
1640000,3.64716
1650000,3.71873
1660000,3.39986
1670000,3.2382
1680000,3.18663
1690000,3.49043
1700000,3.5501
1710000,3.27696
1720000,3.39219
1730000,3.68906
1740000,3.56253
1750000,3.50688
1760000,3.76271
1770000,3.84083
1780000,3.39517
1790000,3.02006
1800000,2.64693
1810000,2.61868
1820000,2.91149
1830000,3.21098
1840000,3.58646
1850000,4.41869
1860000,3.65389
1870000,3.66959
1880000,3.52872
1890000,3.42229
1900000,3.37645
1910000,3.26263
1920000,3.33606
1930000,2.88262
1940000,3.47073
1950000,2.98925
1960000,3.1448
1970000,2.59775
1980000,2.58022
1990000,2.59373
2000000,2.94876
2010000,3.42662
2020000,3.69781
2030000,3.76004
2040000,3.52395
2050000,3.82534
2060000,3.63433
2070000,3.5701
2080000,3.94793
2090000,4.02346
2100000,3.93612
2110000,4.34408
2120000,4.3182
2130000,4.45609
2140000,4.44957
2150000,4.20791
2160000,4.54041
2170000,4.58331
2180000,4.4624
2190000,4.20585
2200000,4.27982
2210000,4.08702
2220000,3.57439
2230000,3.13634
2240000,3.56599
2250000,3.73341
2260000,3.66304
2270000,3.69399
2280000,3.46907
2290000,3.4776
2300000,3.86815
2310000,3.6792
2320000,3.58296
2330000,3.16081
2340000,3.3181
2350000,3.16516
2360000,3.20073
2370000,3.47378
2380000,3.65596
2390000,3.16227
2400000,3.07785
2410000,2.51602
2420000,2.52928
2430000,2.6356
2440000,2.7309
2450000,2.06243
2460000,1.76148
2470000,1.66727
2480000,1.28586
2490000,1.17991
2500000,1.42459
2510000,1.30979
2520000,1.22936
2530000,1.15976
2540000,1.15936
2550000,1.34332
2560000,1.62366
2570000,1.21464
2580000,1.22475
2590000,1.2656
2600000,1.30861
2610000,1.18925
2620000,1.31996
2630000,1.27297
2640000,1.23821
2650000,1.44457
2660000,1.22859
2670000,1.35486
2680000,1.36844
2690000,1.2861
2700000,1.23062
2710000,1.20333
2720000,1.55892
2730000,1.41832
2740000,1.2517
2750000,1.25518
2760000,1.22608
2770000,1.58134
2780000,1.52255
2790000,1.31242
2800000,1.36281
2810000,1.48077
2820000,1.34283
2830000,1.66101
2840000,1.39596
2850000,1.21373
2860000,1.48053
2870000,1.26576
2880000,1.39645
2890000,1.22127
2900000,1.29475
2910000,1.18944
2920000,1.34451
2930000,1.35278
2940000,1.67125
2950000,1.25507
2960000,1.36448
2970000,1.26427
2980000,1.17706
2990000,1.40878
3000000,1.43579
3010000,1.15076
3020000,1.35669
3030000,1.53324
3040000,1.59873
3050000,1.57912
3060000,1.31771
3070000,1.33452
3080000,1.4686
3090000,1.26101
3100000,1.34339
3110000,1.13935
3120000,1.2455
3130000,1.26475
3140000,1.40177
3150000,1.51258
3160000,1.20878
3170000,1.18979
3180000,1.27665
3190000,1.33288
3200000,1.4698
3210000,1.68145
3220000,1.62424
3230000,1.33407
3240000,1.4573
3250000,1.65627
3260000,1.52105
3270000,1.42391
3280000,1.50947
3290000,1.74031
3300000,1.90121
3310000,1.54291
3320000,1.66519
3330000,1.79792
3340000,1.87393
3350000,1.87167
3360000,1.57931
3370000,1.77415
3380000,1.75576
3390000,1.99497
3400000,1.73712
3410000,1.59629
3420000,1.45456
3430000,1.87118
3440000,1.97951
3450000,1.92918
3460000,1.76307
3470000,1.50811
3480000,1.53242
3490000,1.57329
3500000,1.79034
3510000,1.96432
3520000,1.75921
3530000,1.88004
3540000,1.83987
3550000,1.82143
3560000,1.8609
3570000,1.84538
3580000,1.82688
3590000,1.58067
3600000,1.70082
3610000,1.54017
3620000,1.77919
3630000,1.55446
3640000,1.87414
3650000,1.95166
3660000,1.97913
3670000,1.84436
3680000,1.96237
3690000,2.40846
3700000,1.96129
3710000,1.83073
3720000,1.86709
3730000,1.72654
3740000,1.50439
3750000,1.3295
3760000,1.55011
3770000,1.65967
3780000,1.89
3790000,1.87998
3800000,1.77548
3810000,1.81358
3820000,1.80332
3830000,1.51844
3840000,1.82904
3850000,1.72082
3860000,1.75025
3870000,1.829
3880000,1.88288
3890000,1.99383
3900000,1.61411
3910000,1.57857
3920000,1.56814
3930000,1.82114
3940000,1.62129
3950000,1.96901
3960000,2.28316
3970000,2.13924
3980000,1.86749
3990000,1.63014
4000000,1.68425
4010000,1.66025
4020000,1.99907
4030000,1.62286
4040000,1.65862
4050000,1.87381
4060000,1.93132
4070000,1.80663
4080000,1.60308
4090000,2.18633
4100000,1.47633
4110000,1.97382
4120000,1.61639
4130000,1.5069
4140000,1.75462
4150000,1.87167
4160000,1.59852
4170000,1.69983
4180000,1.74777
4190000,1.4875
4200000,1.57607
4210000,1.68836
4220000,2.22498
4230000,2.23252
4240000,1.58871
4250000,1.73497
4260000,1.48736
4270000,1.56322
4280000,1.63374
4290000,1.81867
4300000,1.25816
4310000,1.3838
4320000,1.21449
4330000,1.11379
4340000,1.14776
4350000,1.21237
4360000,1.24504
4370000,1.19995
4380000,1.22762
4390000,1.3085
4400000,1.30729
4410000,1.35746
4420000,1.28222
4430000,1.29751
4440000,1.35175
4450000,1.34519
4460000,1.27723
4470000,1.35266
4480000,1.61072
4490000,1.48837
4500000,1.30815
4510000,1.24213
4520000,1.45112
4530000,1.46971
4540000,1.46559
4550000,1.21479
4560000,1.32266
4570000,1.24539
4580000,1.29303
4590000,1.13953
4600000,1.20096
4610000,1.2419
4620000,1.10873
4630000,1.19307
4640000,1.14082
4650000,1.22131
4660000,1.23311
4670000,1.2898
4680000,1.21716
4690000,1.107
4700000,1.29089
4710000,1.20196
4720000,1.21587
4730000,1.24185
4740000,1.16924
4750000,1.1932
4760000,1.18806
4770000,1.27816
4780000,1.2157
4790000,1.23344
4800000,1.20841
4810000,1.53869
4820000,1.57431
4830000,1.4911
4840000,1.32165
4850000,1.59376
4860000,1.76427
4870000,1.35453
4880000,1.50631
4890000,1.35634
4900000,1.20968
4910000,1.39662
4920000,1.27815
4930000,1.33465
4940000,1.32924
4950000,1.28648
4960000,1.20084
4970000,1.12957
4980000,1.1334
4990000,1.14716
5000000,1.25905

